Hecate: A Modular Genomic Compressor

We present Hecate, a modular lossless genomic compression framework. It is designed around uncommon but practical source-coding choices. Unlike many single-method compressors, Hecate treats compression as a conditional coding problem over coupled FASTA/FASTQ streams (control, headers, nucleotides, case, quality, extras). It uses per-stream codecs under a shared indexed block container. Codecs include alphabet-aware packing with an explicit side channel for out-of-alphabet residues, an auxiliary-index Burrows-Wheeler pipeline with custom arithmetic coding, and a blockwise Markov mixture coder with explicit model-competition signaling. This architecture yields high throughput, exact random-access slicing, and referential mode through streamwise binary differencing. In a comprehensive benchmark suite, Hecate provides the best compression vs. speed trade-offs against state-of-the-art established tools (MFCompress, NAF, bzip3, AGC), with notably stronger behaviour on large genomes and high-similarity referential settings. For the same compression ratio, Hecate is 2 to 10 times faster. When given the same time budget as other algorithms, Hecate achieves up to 5% to 10% better compression.

==> benchmarks.csv <==
compressor,file,bits_per_byte,enc_ns_per_byte,dec_ns_per_byte
lbzip2 -9,GCA_000404065.3_Ptaeda2.0_genomic.fna,2.209097374198322,2.5560885100282547,1.5322310818110956
lbzip2 -9,GCA_004837865.1_BananaB_V1_genomic.fna,2.197637068308139,2.7645714345035235,1.863080749339331
lbzip2 -9,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,2.194154784304722,2.7580245337742344,1.8307576646604833
pigz -9,GCA_000404065.3_Ptaeda2.0_genomic.fna,2.3684208119329324,9.476458184345015,1.9619490215185575
pigz -9,GCA_004837865.1_BananaB_V1_genomic.fna,2.3574175658236594,12.059942054863196,1.9231801283502772
pigz -9,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,2.4300661680620923,11.154375084870182,1.9836038518770358
lbzip2 -9,GCF_000001405.40_GRCh38.p14_genomic.fna,2.1271224679963465,2.625953619061566,1.7576223197139558
lbzip2 -9,GCF_000006565.2_TGA4_genomic.fna,2.3025464510054174,3.596305479417939,2.5473830479210404
lbzip2 -9,GCF_000008865.2_ASM886v2_genomic.fna,2.264712720275739,10.591771076521132,5.295885538260566
lbzip2 -9,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,2.1537931541340196,2.7120847433663107,1.8249542198352742
pigz -9,GCF_000001405.40_GRCh38.p14_genomic.fna,2.331734701975489,10.827193029106754,1.925300087863839
pigz -9,GCF_000006565.2_TGA4_genomic.fna,2.460522081060905,13.486145547817271,1.9479988013513838
pigz -9,GCF_000008865.2_ASM886v2_genomic.fna,2.3511881760528883,21.183542153042264,1.7652951794201888
pigz -9,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,2.3652952906874494,11.123983100419528,1.9485188284699542
lbzip2 -9,sars-cov-2_ncbi-620k.fa,0.37852198139539744,2.0603161958854637,1.4629307009444465
pigz -9,sars-cov-2_ncbi-620k.fa,0.30555351204285486,2.2392663397033505,0.9250182508331128
hecate-ng 2bit/bwt:128,GCF_000008865.2_ASM886v2_genomic.fna,1.9303771111827037,21.226370250220885,21.99922697824481
hecate-ng 2bit/bwt:512,GCF_000008865.2_ASM886v2_genomic.fna,1.9303771111827037,21.34522227336588,22.031857490477208
hecate-ng 2bit/bwt:2000,GCF_000008865.2_ASM886v2_genomic.fna,1.9303771111827037,21.354776492509874,22.016726879236543
hecate-ng 2bit/bwt:4000,GCF_000008865.2_ASM886v2_genomic.fna,1.9303771111827037,21.334096765143055,22.318321647155983
hecate-ng 2bit/bwt:128/C,GCF_000008865.2_ASM886v2_genomic.fna,1.9288151780079525,20.852516298712374,21.93142507561995
hecate-ng 2bit/bwt:512/C,GCF_000008865.2_ASM886v2_genomic.fna,1.9288151780079525,20.86161665988695,22.121220351640726
hecate-ng 2bit/bwt:2000/C,GCF_000008865.2_ASM886v2_genomic.fna,1.9288151780079525,21.129657139231337,21.9511651409216
hecate-ng 2bit/bwt:4000/C,GCF_000008865.2_ASM886v2_genomic.fna,1.9288151780079525,20.83291004955842,21.90338354377317
hecate-ng 4bit/bwt:128,GCF_000008865.2_ASM886v2_genomic.fna,1.9229049697472538,30.983501997341232,26.367731727870307
hecate-ng 4bit/bwt:512,GCF_000008865.2_ASM886v2_genomic.fna,1.9229049697472538,31.3477745359382,26.558366393754973
hecate-ng 4bit/bwt:2000,GCF_000008865.2_ASM886v2_genomic.fna,1.9229049697472538,30.1030811463477,26.580363474973872
hecate-ng 4bit/bwt:4000,GCF_000008865.2_ASM886v2_genomic.fna,1.9229049697472538,32.9002692123544,26.309082087315513
hecate-ng 4bit/bwt:128/C,GCF_000008865.2_ASM886v2_genomic.fna,1.9213430365725028,29.402993321933025,26.622159576431642
hecate-ng 4bit/bwt:512/C,GCF_000008865.2_ASM886v2_genomic.fna,1.9213430365725028,28.608013644541447,26.333750410317748
hecate-ng 4bit/bwt:2000/C,GCF_000008865.2_ASM886v2_genomic.fna,1.9213430365725028,30.59594043980178,26.4185203248027
hecate-ng 4bit/bwt:4000/C,GCF_000008865.2_ASM886v2_genomic.fna,1.9213430365725028,28.40779051170351,26.34366493018438
hecate-ng 8bit/bwt:128,GCF_000008865.2_ASM886v2_genomic.fna,1.9174678605946396,49.24947425300092,41.62243487567504
hecate-ng 8bit/bwt:512,GCF_000008865.2_ASM886v2_genomic.fna,1.9174678605946396,47.21698196416217,41.465219444035604
hecate-ng 8bit/bwt:2000,GCF_000008865.2_ASM886v2_genomic.fna,1.9174678605946396,46.909260558065334,41.54480504886693
hecate-ng 8bit/bwt:4000,GCF_000008865.2_ASM886v2_genomic.fna,1.9174678605946396,47.31201566348867,41.175478194326274
hecate-ng 8bit/bwt:128/C,GCF_000008865.2_ASM886v2_genomic.fna,1.9159059274198886,46.2821225043283,41.30127118902202
hecate-ng 8bit/bwt:512/C,GCF_000008865.2_ASM886v2_genomic.fna,1.9159059274198886,45.00293586282277,40.877775464387334
hecate-ng 8bit/bwt:2000/C,GCF_000008865.2_ASM886v2_genomic.fna,1.9159059274198886,44.32726746111502,40.930218324013914
hecate-ng 8bit/bwt:4000/C,GCF_000008865.2_ASM886v2_genomic.fna,1.9159059274198886,45.90692269509043,40.76924184995252
hecate-ng 8bitJ/bwt:128,GCF_000008865.2_ASM886v2_genomic.fna,1.9159059274198886,45.48132723449433,41.3378453678331
hecate-ng 8bitJ/bwt:512,GCF_000008865.2_ASM886v2_genomic.fna,1.9159059274198886,45.83574157766708,40.98572070597986
hecate-ng 8bitJ/bwt:2000,GCF_000008865.2_ASM886v2_genomic.fna,1.9159059274198886,46.22126809811434,40.9227282623616
hecate-ng 8bitJ/bwt:4000,GCF_000008865.2_ASM886v2_genomic.fna,1.9159059274198886,46.52459153268446,41.11996910768119
hecate-ng 8bitJ/bwt:128/C,GCF_000008865.2_ASM886v2_genomic.fna,1.9159059274198886,45.44827376233107,40.98511132514293
hecate-ng 8bitJ/bwt:512/C,GCF_000008865.2_ASM886v2_genomic.fna,1.9159059274198886,48.622567004632046,41.21615809771907
hecate-ng 8bitJ/bwt:2000/C,GCF_000008865.2_ASM886v2_genomic.fna,1.9159059274198886,45.387649293216484,41.22848038859862
hecate-ng 8bitJ/bwt:4000/C,GCF_000008865.2_ASM886v2_genomic.fna,1.9159059274198886,52.89050518416537,41.260517138556985
hecate-ng 2bit/bwt:128,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.6878811048966582,11.304900631973789,6.605747468576316
hecate-ng 2bit/bwt:512,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.6592589588740476,8.91539630479437,3.6177965231990714
hecate-ng 2bit/bwt:2000,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.64705820716007,8.85530077793662,3.6570829311534268
hecate-ng 2bit/bwt:4000,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.64705820716007,8.937936237205268,3.6362172400789574
hecate-ng 2bit/bwt:128/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.6114994684450141,10.287648171573316,5.683328375292122
hecate-ng 2bit/bwt:512/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.585053385160842,8.259059452784678,3.662026442696501
hecate-ng 2bit/bwt:2000/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.5708850818666764,8.094849328795783,3.14877861558184
hecate-ng 2bit/bwt:4000/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.5708850818666764,8.117879502065538,3.174986649109139
hecate-ng 4bit/bwt:128,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.6883494109613957,13.361450903432617,8.31818565694393
hecate-ng 4bit/bwt:512,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.6591917321229745,12.523420206528266,5.601768221492422
hecate-ng 4bit/bwt:2000,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.635421723686889,12.101204969657168,5.18873921088114
hecate-ng 4bit/bwt:4000,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.635421723686889,12.023268873320816,5.1882218921320025
hecate-ng 4bit/bwt:128/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.612473945839892,12.050063558020165,7.706261937182815
hecate-ng 4bit/bwt:512/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.5848145265347104,10.858189458199584,5.203815291393705
hecate-ng 4bit/bwt:2000/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.5592485983934956,10.798336144909323,4.678282900275954
hecate-ng 4bit/bwt:4000/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.5592485983934956,10.913295410362462,4.679944467070059
hecate-ng 8bit/bwt:128,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.6908072694433045,21.816215473759208,13.37739066175037
hecate-ng 8bit/bwt:512,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.663326946582872,20.68101642127349,10.719507172934025
hecate-ng 8bit/bwt:2000,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.635335971115826,21.033645652837954,7.916926959950351
hecate-ng 8bit/bwt:4000,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.6232057792290313,23.8579691751441,9.45804952181914
hecate-ng 8bit/bwt:128/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.6132131334080018,20.49469239122348,12.60240887167862
hecate-ng 8bit/bwt:512/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.5869453101312279,19.066724527953895,9.877370952084197
hecate-ng 8bit/bwt:2000/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.5591293807244264,19.503368994448717,7.218933782614355
hecate-ng 8bit/bwt:4000/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.5470326539356378,22.412960406756685,8.889952790678725
hecate-ng 8bitJ/bwt:128,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.6501597751538286,20.212587287759398,12.732819108701678
hecate-ng 8bitJ/bwt:512,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.621259037196267,19.040895336383684,9.906475350178589
hecate-ng 8bitJ/bwt:2000,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.5915222268787914,19.135254726120674,7.232371154668531
hecate-ng 8bitJ/bwt:4000,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.5786164319832252,21.89172998528528,8.856628262467678
hecate-ng 8bitJ/bwt:128/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.6501597751538286,20.265472015105093,12.7609559235074
hecate-ng 8bitJ/bwt:512/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.621259037196267,19.035950996939256,9.922323506722066
hecate-ng 8bitJ/bwt:2000/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.5915222268787914,19.282166880229095,7.2671917909638735
hecate-ng 8bitJ/bwt:4000/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.5786164319832252,22.03447390022403,8.86050772875265
hecate-ng 2bit/bwt:128,GCF_000001405.40_GRCh38.p14_genomic.fna,1.672485695947815,14.839745059105155,9.40672341197383
hecate-ng 2bit/bwt:2000,GCF_000001405.40_GRCh38.p14_genomic.fna,1.621678388412105,11.2745227654132,5.648323526268772
hecate-ng 2bit/bwt:4000,GCF_000001405.40_GRCh38.p14_genomic.fna,1.621678388412105,11.197479845719622,5.6490585631736385
hecate-ng 2bit/bwt:128/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.5986728405257598,13.775014084948664,8.529663414353
hecate-ng 2bit/bwt:512/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.5723119024025538,10.80933507357951,5.201656169536197
hecate-ng 2bit/bwt:2000/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.54854645563873,10.511749193638797,5.16333173031453
hecate-ng 2bit/bwt:4000/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.54854645563873,10.530584781082595,5.11210890200098
hecate-ng 4bit/bwt:128,GCF_000001405.40_GRCh38.p14_genomic.fna,1.6679404498957826,13.35552320323831,8.235428298545912
hecate-ng 4bit/bwt:512,GCF_000001405.40_GRCh38.p14_genomic.fna,1.636874143033548,12.273400720298298,5.595891805181249
hecate-ng 4bit/bwt:2000,GCF_000001405.40_GRCh38.p14_genomic.fna,1.609916490036827,11.831838914455183,5.1753699300713984
hecate-ng 4bit/bwt:4000,GCF_000001405.40_GRCh38.p14_genomic.fna,1.609916490036827,11.947524991683656,5.192412335973895
hecate-ng 4bit/bwt:128/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.593362670053998,11.978672559691056,7.524213994370826
hecate-ng 4bit/bwt:512/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.5661351013630926,10.903735211641377,5.311918294217226
hecate-ng 4bit/bwt:2000/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.5367845979851955,10.818490298880501,4.730713593580749
hecate-ng 4bit/bwt:4000/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.5367845979851955,10.909169233105628,4.722510495657946
hecate-ng 8bit/bwt:128,GCF_000001405.40_GRCh38.p14_genomic.fna,1.6699563965851083,21.694714627933234,12.908200436772939
hecate-ng 8bit/bwt:512,GCF_000001405.40_GRCh38.p14_genomic.fna,1.642368081153012,20.67326811484949,10.41205472540776
hecate-ng 8bit/bwt:2000,GCF_000001405.40_GRCh38.p14_genomic.fna,1.6121495003878161,21.13054576623476,8.549535398456918
hecate-ng 8bit/bwt:4000,GCF_000001405.40_GRCh38.p14_genomic.fna,1.5962429597071859,23.64210990709836,9.241747424469793
hecate-ng 8bit/bwt:128/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.595639290997086,20.173713326280215,12.35137210234723
hecate-ng 8bit/bwt:512/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.568601468864016,19.130191260557023,9.580560630105353
hecate-ng 8bit/bwt:2000/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.5405038920960816,19.889289365591168,8.13176713184596
hecate-ng 8bit/bwt:4000/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.5231109574673067,22.662053473879595,8.786560148644016
hecate-ng 8bitJ/bwt:128,GCF_000001405.40_GRCh38.p14_genomic.fna,1.6310856429833782,19.756669558909614,12.471833509471935
hecate-ng 8bitJ/bwt:512,GCF_000001405.40_GRCh38.p14_genomic.fna,1.6015395890014714,18.88616372353906,9.604045518877932
hecate-ng 8bitJ/bwt:2000,GCF_000001405.40_GRCh38.p14_genomic.fna,1.572001863813848,19.261493928715808,8.134819190753298
hecate-ng 8bitJ/bwt:4000,GCF_000001405.40_GRCh38.p14_genomic.fna,1.5534879985141976,21.93917314260553,8.745320236328228
hecate-ng 8bitJ/bwt:128/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.6310856429833782,19.794683280903033,12.473792800533296
hecate-ng 8bitJ/bwt:512/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.6015395890014714,18.735757954981086,9.603802053908503
hecate-ng 8bitJ/bwt:2000/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.572001863813848,19.14165060040139,8.10343471233165
hecate-ng 8bitJ/bwt:4000/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.5534879985141976,21.858187533057325,8.749170483035487
hecate-ng 2bit/bwt:128,GCF_000006565.2_TGA4_genomic.fna,1.9522834396995623,19.782271986313802,21.418605590080833
hecate-ng 2bit/bwt:512,GCF_000006565.2_TGA4_genomic.fna,1.9522834396995623,19.522166450952934,21.270511737954205
hecate-ng 2bit/bwt:2000,GCF_000006565.2_TGA4_genomic.fna,1.9522834396995623,19.270606755636432,20.562780405101876
hecate-ng 2bit/bwt:4000,GCF_000006565.2_TGA4_genomic.fna,1.9522834396995623,19.042152191947697,21.17263306241171
hecate-ng 2bit/bwt:128/C,GCF_000006565.2_TGA4_genomic.fna,1.8815339213872198,18.068032081814305,19.791429769015014
hecate-ng 2bit/bwt:512/C,GCF_000006565.2_TGA4_genomic.fna,1.8815339213872198,18.189009693177788,19.758143961309266
hecate-ng 2bit/bwt:2000/C,GCF_000006565.2_TGA4_genomic.fna,1.8815339213872198,18.18931800205279,19.70468383875467
hecate-ng 2bit/bwt:4000/C,GCF_000006565.2_TGA4_genomic.fna,1.8815339213872198,18.10875454016053,19.849894952115076
hecate-ng 4bit/bwt:128,GCF_000006565.2_TGA4_genomic.fna,1.947499873904539,17.72241364715778,15.144897373255738
hecate-ng 4bit/bwt:512,GCF_000006565.2_TGA4_genomic.fna,1.947499873904539,17.736970090510432,15.385185302940329
hecate-ng 4bit/bwt:2000,GCF_000006565.2_TGA4_genomic.fna,1.947499873904539,17.708913393701327,15.421388785267098
hecate-ng 4bit/bwt:4000,GCF_000006565.2_TGA4_genomic.fna,1.947499873904539,17.8007154372223,15.258767492809833
hecate-ng 4bit/bwt:128/C,GCF_000006565.2_TGA4_genomic.fna,1.8767568289420595,16.15855395389567,14.349107053968858
hecate-ng 4bit/bwt:512/C,GCF_000006565.2_TGA4_genomic.fna,1.8767568289420595,16.186710118545225,14.347645222985115
hecate-ng 4bit/bwt:2000/C,GCF_000006565.2_TGA4_genomic.fna,1.8767568289420595,16.180095028743157,14.344275297208227
hecate-ng 4bit/bwt:4000/C,GCF_000006565.2_TGA4_genomic.fna,1.8767568289420595,16.16825407357087,14.372078223244118
hecate-ng 8bit/bwt:128,GCF_000006565.2_TGA4_genomic.fna,1.9448389674803177,24.248824217922028,15.510078600949884
hecate-ng 8bit/bwt:512,GCF_000006565.2_TGA4_genomic.fna,1.9448389674803177,24.3420804792643,15.615782058426491
hecate-ng 8bit/bwt:2000,GCF_000006565.2_TGA4_genomic.fna,1.9448389674803177,24.615453341158958,15.660829171149118
hecate-ng 8bit/bwt:4000,GCF_000006565.2_TGA4_genomic.fna,1.9448389674803177,24.361780906259767,15.687282110827546
hecate-ng 8bit/bwt:128/C,GCF_000006565.2_TGA4_genomic.fna,1.8740954430104408,23.05076756067859,14.70782647037263
hecate-ng 8bit/bwt:512/C,GCF_000006565.2_TGA4_genomic.fna,1.8740954430104408,22.93423684124179,14.67753970440616
hecate-ng 8bit/bwt:2000/C,GCF_000006565.2_TGA4_genomic.fna,1.8740954430104408,22.739067073484907,14.701791517330026
hecate-ng 8bit/bwt:4000/C,GCF_000006565.2_TGA4_genomic.fna,1.8740954430104408,23.227662889461318,14.718565547951842
hecate-ng 8bitJ/bwt:128,GCF_000006565.2_TGA4_genomic.fna,1.9059180713061665,22.579691499784033,14.85091342549695
hecate-ng 8bitJ/bwt:512,GCF_000006565.2_TGA4_genomic.fna,1.9059180713061665,22.836214380853935,14.851707647506952
hecate-ng 8bitJ/bwt:2000,GCF_000006565.2_TGA4_genomic.fna,1.9059180713061665,23.17418341498655,14.760624902830768
hecate-ng 8bitJ/bwt:4000,GCF_000006565.2_TGA4_genomic.fna,1.9059180713061665,22.71602786721245,14.730423930929456
hecate-ng 8bitJ/bwt:128/C,GCF_000006565.2_TGA4_genomic.fna,1.9059180713061665,23.061326118606218,14.850010985546746
hecate-ng 8bitJ/bwt:512/C,GCF_000006565.2_TGA4_genomic.fna,1.9059180713061665,22.831558004631283,14.858301548059796
hecate-ng 8bitJ/bwt:2000/C,GCF_000006565.2_TGA4_genomic.fna,1.9059180713061665,23.033998512607102,14.8516157766929
hecate-ng 8bitJ/bwt:4000/C,GCF_000006565.2_TGA4_genomic.fna,1.9059180713061665,22.973339410769256,14.79985074305177
hecate-ng 2bit/bwt:128,GCA_004837865.1_BananaB_V1_genomic.fna,1.6018163602934212,11.25623136657844,5.870227056243475
hecate-ng 2bit/bwt:512,GCA_004837865.1_BananaB_V1_genomic.fna,1.5968434972765395,11.029242595894303,5.646421796877818
hecate-ng 2bit/bwt:2000,GCA_004837865.1_BananaB_V1_genomic.fna,1.5968434972765395,11.100061244051323,5.62629409712073
hecate-ng 2bit/bwt:4000,GCA_004837865.1_BananaB_V1_genomic.fna,1.5968434972765395,11.031159776135315,5.646802954146378
hecate-ng 2bit/bwt:128/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.5374060928922726,10.09205646450026,4.865376111938276
hecate-ng 2bit/bwt:512/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.5374060928922726,10.230434599555254,4.850182310777
hecate-ng 2bit/bwt:2000/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.5374060928922726,10.06707512490815,4.83261323393713
hecate-ng 2bit/bwt:4000/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.5374060928922726,10.087119793370947,4.84859197505511
hecate-ng 4bit/bwt:128,GCA_004837865.1_BananaB_V1_genomic.fna,1.607108423132106,12.881191121161516,7.582120689990635
hecate-ng 4bit/bwt:512,GCA_004837865.1_BananaB_V1_genomic.fna,1.5717690266836055,12.333293156247477,5.4829775119626
hecate-ng 4bit/bwt:2000,GCA_004837865.1_BananaB_V1_genomic.fna,1.5717690266836055,12.275608762595994,5.634315774665244
hecate-ng 4bit/bwt:4000,GCA_004837865.1_BananaB_V1_genomic.fna,1.5717690266836055,12.308032700140485,5.57082690281772
hecate-ng 4bit/bwt:128/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.5475492493927123,11.544804662003298,6.81715606130171
hecate-ng 4bit/bwt:512/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.512330772894782,10.978527681839102,4.744305620366642
hecate-ng 4bit/bwt:2000/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.512330772894782,10.671357259598244,4.751259560237122
hecate-ng 4bit/bwt:4000/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.512330772894782,10.685320687202084,4.710484722930664
hecate-ng 8bit/bwt:128,GCA_004837865.1_BananaB_V1_genomic.fna,1.62473726980513,22.628334726457,13.947148663164757
hecate-ng 8bit/bwt:512,GCA_004837865.1_BananaB_V1_genomic.fna,1.5447463906471535,20.446395676067244,8.396729692442324
hecate-ng 8bit/bwt:2000,GCA_004837865.1_BananaB_V1_genomic.fna,1.5447463906471535,20.33978212125499,8.362772076856823
hecate-ng 8bit/bwt:4000,GCA_004837865.1_BananaB_V1_genomic.fna,1.5447463906471535,20.286881246531348,8.309982168715422
hecate-ng 8bit/bwt:128/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.5652511769106134,21.29428461655573,13.110647420132137
hecate-ng 8bit/bwt:512/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.4853075599042913,19.028992679679405,7.583493332769912
hecate-ng 8bit/bwt:2000/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.4853075599042913,18.94749897446781,7.578664820473691
hecate-ng 8bit/bwt:4000/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.4853075599042913,19.05081022866379,7.576883273518348
hecate-ng 8bitJ/bwt:128,GCA_004837865.1_BananaB_V1_genomic.fna,1.575225686540298,21.109032539725842,13.494205354103114
hecate-ng 8bitJ/bwt:512,GCA_004837865.1_BananaB_V1_genomic.fna,1.5035113092236836,18.777617938977883,7.64737985809009
hecate-ng 8bitJ/bwt:2000,GCA_004837865.1_BananaB_V1_genomic.fna,1.5035113092236836,18.69867423234529,7.658145653129395
hecate-ng 8bitJ/bwt:4000,GCA_004837865.1_BananaB_V1_genomic.fna,1.5035113092236836,18.865703025498604,7.678510804495799
hecate-ng 8bitJ/bwt:128/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.575225686540298,21.127441009668054,13.462076067843464
hecate-ng 8bitJ/bwt:512/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.5035113092236836,18.909656470984366,7.646076058134453
hecate-ng 8bitJ/bwt:2000/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.5035113092236836,18.83437334943285,7.666606795337045
hecate-ng 8bitJ/bwt:4000/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.5035113092236836,18.82299193033429,7.616372228643126
hecate-ng 2bit/bwt:128,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.6941944657223602,11.167649349282591,5.9450219344763955
hecate-ng 2bit/bwt:512,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.6708234875381431,9.118717602598933,3.845796496355934
hecate-ng 2bit/bwt:2000,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.6572247445992603,9.133299906855195,3.9277056640282484
hecate-ng 2bit/bwt:4000,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.6572247445992603,9.075805007402371,3.900605566465895
hecate-ng 2bit/bwt:128/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.6245693210950098,10.181710285675386,5.599871708489031
hecate-ng 2bit/bwt:512/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.5986663867190247,8.461336734634585,3.7982293120409767
hecate-ng 2bit/bwt:2000/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.5842791694008174,8.396913246351554,3.4100566759467554
hecate-ng 2bit/bwt:4000/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.5842791694008174,8.304359785958255,3.4002419961699712
hecate-ng 4bit/bwt:128,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.69350322325623,13.45973126765336,8.148898864627101
hecate-ng 4bit/bwt:512,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.6667438230823153,12.317830562335445,6.2218162108469235
hecate-ng 4bit/bwt:2000,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.6428220633228052,11.957324138412792,5.382088207927597
hecate-ng 4bit/bwt:4000,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.6428220633228052,12.294707600198594,5.3706350397689375
hecate-ng 4bit/bwt:128/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.6206481574560092,12.068423048081751,7.572506462712872
hecate-ng 4bit/bwt:512/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.5936480320097088,10.903548933308025,5.370479095059524
hecate-ng 4bit/bwt:2000/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.5698765343178767,10.793672930512333,4.8491109633793075
hecate-ng 4bit/bwt:4000/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.5698765343178767,10.890904747767348,4.854311545892933
hecate-ng 8bit/bwt:128,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.6914907131334265,22.004409518412373,13.226057085052272
hecate-ng 8bit/bwt:512,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.661265889098644,20.710059194830848,10.121220284677673
hecate-ng 8bit/bwt:2000,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.6406253361820045,21.127675826779637,8.20004504160292
hecate-ng 8bit/bwt:4000,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.627484433467525,23.994126349955216,9.760658703314084
hecate-ng 8bit/bwt:128/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.617824777251214,20.564911375172723,12.529747359715468
hecate-ng 8bit/bwt:512/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.5927990685819644,19.311708044916063,9.514712037539777
hecate-ng 8bit/bwt:2000/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.5696441999615107,19.955503942235953,7.736596502185705
hecate-ng 8bit/bwt:4000/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.554537915377936,22.72177980509328,9.226854106424229
hecate-ng 8bitJ/bwt:128,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.655806791199769,20.46137144718552,12.669577769368168
hecate-ng 8bitJ/bwt:512,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.6279996976648072,19.110292512384444,9.533405119118086
hecate-ng 8bitJ/bwt:2000,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.6029478815081482,19.517889914260888,7.740371083949661
hecate-ng 8bitJ/bwt:4000,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.5868148428118585,22.26781670643619,9.199926095505024
hecate-ng 8bitJ/bwt:128/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.655806791199769,20.46438858337338,12.675837140192012
hecate-ng 8bitJ/bwt:512/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.6279996976648072,19.248369490796417,9.583055871913286
hecate-ng 8bitJ/bwt:2000/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.6029478815081482,19.409066056214193,7.748415912724092
hecate-ng 8bitJ/bwt:4000/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.5868148428118585,22.34820090307782,9.189704902935102
hecate-ng 2bit/bwt:128,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.7129976879032476,16.906942962271764,13.615630323008052
hecate-ng 2bit/bwt:512,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.606765715512076,13.310898790365412,8.359160287523695
hecate-ng 2bit/bwt:2000,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.480923363814806,12.81407452039091,7.365044624265207
hecate-ng 2bit/bwt:4000,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.414418375721863,13.462650816505132,7.342989195920452
hecate-ng 2bit/bwt:128/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.632637434128902,15.677769752624684,12.38127320230776
hecate-ng 2bit/bwt:512/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.5270640022139812,12.183536877443057,7.3913405804303185
hecate-ng 2bit/bwt:2000/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.401667081112881,11.95423400814211,6.868226790950858
hecate-ng 2bit/bwt:4000/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.3338604406745642,12.74575379891654,6.975064812037964
hecate-ng 4bit/bwt:512,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.555082913035056,11.88836773810793,5.062307205231555
hecate-ng 4bit/bwt:2000,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.4218797665925036,11.765610059781881,4.640789541417675
hecate-ng 4bit/bwt:128/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.5915692175745662,11.183181613958734,5.792156069305367
hecate-ng 4bit/bwt:512/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.4732809915679796,10.492378467073477,4.152375245912849
hecate-ng 4bit/bwt:2000/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.3417165221846739,10.620927330957825,4.218420210395247
hecate-ng 4bit/bwt:4000/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.2691534823843882,12.333726826057159,4.671118520030056
hecate-ng 8bit/bwt:128,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.6907891224825304,20.756196354971262,10.283730046534558
hecate-ng 8bit/bwt:2000,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.444403303620203,20.00901761234573,7.652038351112914
hecate-ng 8bit/bwt:4000,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.3742606972643097,23.146430692822697,8.032078297309875
hecate-ng 8bit/bwt:128/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.6109497227572216,19.23486469546272,9.294888395962557
hecate-ng 8bit/bwt:2000/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.3658560528525001,18.933342596086998,7.089779586290895
hecate-ng 8bit/bwt:4000/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.2949384201965213,22.524174808645444,7.680091568669701
hecate-ng 8bitJ/bwt:128,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.6496983661335198,19.241946097025952,9.44698768816617
hecate-ng 8bitJ/bwt:2000,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.4097507529755595,18.70130327619055,7.113636451209647
hecate-ng 8bitJ/bwt:4000,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.3462908160603226,22.075803633192894,7.642660366593902
hecate-ng 8bitJ/bwt:128/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.6496983661335198,19.137580025696536,9.433546367111097
hecate-ng 8bitJ/bwt:2000/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.4097507529755595,18.6952858291406,7.101450865225601
hecate-ng 8bitJ/bwt:4000/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.3462908160603226,22.031017926720697,7.645849862725823
hecate-ng 2bit/bwt:512,sars-cov-2_ncbi-620k.fa,0.01158599356574382,6.59488393532073,3.212415837564035
hecate-ng 2bit/bwt:2000,sars-cov-2_ncbi-620k.fa,0.010536346575817864,6.462397958082305,2.9757254376834426
hecate-ng 2bit/bwt:4000,sars-cov-2_ncbi-620k.fa,0.010288811691894923,7.029661094345107,3.1153113817274374
hecate-ng 2bit/bwt:2000/C,sars-cov-2_ncbi-620k.fa,0.010351139867683894,6.096967519072911,2.886840787134834
hecate-ng 2bit/bwt:4000/C,sars-cov-2_ncbi-620k.fa,0.01009822054916655,6.741595131985452,3.0309388332332494
hecate-ng 4bit/bwt:128,sars-cov-2_ncbi-620k.fa,0.014938318330192924,10.962053361621932,4.8622749908917395
hecate-ng 4bit/bwt:512,sars-cov-2_ncbi-620k.fa,0.012099932431484307,10.684602670394419,3.9536568497051556
hecate-ng 4bit/bwt:2000,sars-cov-2_ncbi-620k.fa,0.01100828982537426,10.699243652623977,3.927841567059641
hecate-ng 4bit/bwt:4000,sars-cov-2_ncbi-620k.fa,0.010753627946643408,12.101746306862864,4.180747353174288
hecate-ng 4bit/bwt:512/C,sars-cov-2_ncbi-620k.fa,0.011930020066443218,9.800864172137928,3.744505948167848
hecate-ng 4bit/bwt:2000/C,sars-cov-2_ncbi-620k.fa,0.010898172934027324,9.875655814071749,3.816696767261157
hecate-ng 4bit/bwt:4000/C,sars-cov-2_ncbi-620k.fa,0.010623159804163215,11.348363767269195,4.108399172839539
hecate-ng 8bit/bwt:128,sars-cov-2_ncbi-620k.fa,0.017367064516301257,18.696460110273005,8.693339132838545
hecate-ng 8bit/bwt:512,sars-cov-2_ncbi-620k.fa,0.013913629203529745,18.081814154548983,6.7296232299129874
hecate-ng 8bit/bwt:2000,sars-cov-2_ncbi-620k.fa,0.012566773743409244,18.314219479945326,6.8765898904115925
hecate-ng 8bit/bwt:4000,sars-cov-2_ncbi-620k.fa,0.012223332627393954,20.985666156059263,7.4104751231868535
hecate-ng 8bit/bwt:128/C,sars-cov-2_ncbi-620k.fa,0.017124026644182368,17.87102002956287,8.526800549003838
hecate-ng 8bit/bwt:512/C,sars-cov-2_ncbi-620k.fa,0.013772622862313197,17.204652329575392,6.6223667915385915
hecate-ng 8bit/bwt:2000/C,sars-cov-2_ncbi-620k.fa,0.012438319613111462,17.791067907283814,6.771568460904586
hecate-ng 8bit/bwt:4000/C,sars-cov-2_ncbi-620k.fa,0.01209963081818553,20.42876590187387,7.377801644088588
hecate-ng 8bitJ/bwt:128,sars-cov-2_ncbi-620k.fa,0.017124026644182368,17.880957610762774,8.472492299978459
hecate-ng 8bitJ/bwt:512,sars-cov-2_ncbi-620k.fa,0.013772622862313197,17.10196565919502,6.609440908187197
hecate-ng 8bitJ/bwt:2000,sars-cov-2_ncbi-620k.fa,0.012438319613111462,17.361524518938943,6.760709124557866
hecate-ng 8bitJ/bwt:4000,sars-cov-2_ncbi-620k.fa,0.01209963081818553,19.982504412084342,7.353429966828723
hecate-ng 8bitJ/bwt:128/C,sars-cov-2_ncbi-620k.fa,0.017124026644182368,17.820233135186534,8.47115686979493
hecate-ng 8bitJ/bwt:512/C,sars-cov-2_ncbi-620k.fa,0.013772622862313197,17.09243665991042,6.602481276289733
hecate-ng 8bitJ/bwt:2000/C,sars-cov-2_ncbi-620k.fa,0.012438319613111462,17.364986511838016,6.773131959807673
hecate-ng 8bitJ/bwt:4000/C,sars-cov-2_ncbi-620k.fa,0.01209963081818553,20.055427955604692,7.41532753318787
hecate-ng 2bit/bwt:128,SRR28541265.fq,0.7143218309687264,21.381577801083584,18.060887822266245
hecate-ng 2bit/bwt:512,SRR28541265.fq,0.6976351399172461,14.083937457168053,8.034364378489032
hecate-ng 2bit/bwt:2000,SRR28541265.fq,0.6871520737649769,12.773181792694045,6.3257888642344104
hecate-ng 2bit/bwt:4000,SRR28541265.fq,0.6805220517965773,12.689162670189507,5.815760235678958
hecate-ng 2bit/bwt:512/C,SRR28541265.fq,0.687098960144061,13.516538632444707,7.826902075929628
hecate-ng 2bit/bwt:2000/C,SRR28541265.fq,0.6766886794864995,12.369955981697792,6.119867104585446
hecate-ng 2bit/bwt:4000/C,SRR28541265.fq,0.6700627908908685,12.173694021048847,5.637846896982301
hecate-ng 4bit/bwt:128,SRR28541265.fq,0.7155513296555305,21.776205555272167,17.868998310207047
hecate-ng 4bit/bwt:512,SRR28541265.fq,0.6990535376844704,14.58436622651973,7.886520525802522
hecate-ng 4bit/bwt:2000,SRR28541265.fq,0.6876511270239984,13.466277520488074,6.062324353131041
hecate-ng 4bit/bwt:4000,SRR28541265.fq,0.68065888046151,13.513653917818226,6.173605469412558
hecate-ng 4bit/bwt:512/C,SRR28541265.fq,0.6885524499392658,14.217999108324562,7.67561319141013
hecate-ng 4bit/bwt:2000/C,SRR28541265.fq,0.677206909315895,12.875044790922317,5.872026219446649
hecate-ng 4bit/bwt:4000/C,SRR28541265.fq,0.6702315315605116,12.922869575361714,6.024603451441141
hecate-ng 8bit/bwt:128,SRR28541265.fq,0.7069803604310587,25.921087155474908,20.676771905943827
hecate-ng 8bit/bwt:512,SRR28541265.fq,0.6903848117832521,17.437645288586303,9.172149512540345
hecate-ng 8bit/bwt:2000,SRR28541265.fq,0.6789964909708869,16.420296932974136,7.45354138058994
hecate-ng 8bit/bwt:4000,SRR28541265.fq,0.6718031227299238,16.405955306100047,7.601578811592433
hecate-ng 8bit/bwt:512/C,SRR28541265.fq,0.6798843354966914,16.99814106668579,8.900858353256952
hecate-ng 8bit/bwt:2000/C,SRR28541265.fq,0.6685376749616108,15.973226667429213,7.285583886603205
hecate-ng 8bit/bwt:4000/C,SRR28541265.fq,0.6613656683242403,15.910324230156325,7.42322701800529
hecate-ng 8bitJ/bwt:128,SRR28541265.fq,0.6962406372525118,25.431982787324344,20.347168091087937
hecate-ng 8bitJ/bwt:512,SRR28541265.fq,0.6798843354966914,17.047641140709974,8.923251550600046
hecate-ng 8bitJ/bwt:2000,SRR28541265.fq,0.6685376749616108,15.92575093067379,7.317873624397663
hecate-ng 8bitJ/bwt:4000,SRR28541265.fq,0.6613656683242403,16.072624343849203,7.42819090954492
hecate-ng 8bitJ/bwt:512/C,SRR28541265.fq,0.6798843354966914,17.084289412294314,8.93289370002864
hecate-ng 8bitJ/bwt:2000/C,SRR28541265.fq,0.6685376749616108,16.012227728745344,7.330344303177233
hecate-ng 8bitJ/bwt:4000/C,SRR28541265.fq,0.6613656683242403,16.075463573444353,7.504612341441208
"hecate -Mzstd:22,markov -2",GCA_004837865.1_BananaB_V1_genomic.fna,1.4731886563519931,251.8464477453699,159.06302311563752
"hecate -Mzstd:22,markov -2",GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.6005341807131388,232.91890811736604,141.71388991428017
"hecate -Mzstd:22,markov -2",GCA_000404065.3_Ptaeda2.0_genomic.fna,1.3375509781463113,136.74451393061102,82.67382103314961
"hecate -Mzstd:22,markov -4",GCA_004837865.1_BananaB_V1_genomic.fna,1.4736889396093813,253.1786506467792,159.76418253743188
"hecate -Mzstd:22,markov -4",GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.6006170708987573,234.12639299637684,144.95592737424016
"hecate -Mzstd:22,markov -4",GCA_000404065.3_Ptaeda2.0_genomic.fna,1.3419444932842237,145.74059456291488,82.71870367214696
"hecate -Mzstd:22,markov -2",GCF_000008865.2_ASM886v2_genomic.fna,1.8379250720461096,1037.993565499071,474.8644032640309
"hecate -Mzstd:22,markov -2",GCF_000006565.2_TGA4_genomic.fna,1.885175780069377,448.71403158820914,239.15431438129295
"hecate -Mzstd:22,markov -2",GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.622369724611728,224.67531005412985,135.15591942160253
"hecate -Mzstd:22,markov -2",GCF_000001405.40_GRCh38.p14_genomic.fna,1.5789374714298978,225.76164646158892,132.54927572248278
"hecate -Mzstd:22,markov -4",GCF_000008865.2_ASM886v2_genomic.fna,1.8380705323688937,1045.0547462167517,559.5985718761998
"hecate -Mzstd:22,markov -4",GCF_000006565.2_TGA4_genomic.fna,1.8854490992858126,356.6336267089456,208.8854099295253
"hecate -Mzstd:22,markov -4",GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.6223819163197797,225.64323282176818,137.22166621211048
"hecate -Mzstd:22,markov -4",GCF_000001405.40_GRCh38.p14_genomic.fna,1.582737672459313,222.2598759285302,133.31131129380682
"hecate -Mzstd:22,markov -2",sars-cov-2_ncbi-620k.fa,0.020084349277090355,107.39398171052979,38.438968800478065
"hecate -Mzstd:22,markov -4",sars-cov-2_ncbi-620k.fa,0.020004908157459107,106.20823787923798,37.222691932778154
hecate-ng 2bit/zstd:1,GCF_000008865.2_ASM886v2_genomic.fna,1.9757988622672569,2.931438936237324,1.4267514244028627
hecate-ng 2bit/zstd:5,GCF_000008865.2_ASM886v2_genomic.fna,1.9758030989756874,3.7486443502873894,1.450740338313909
hecate-ng 2bit/zstd:9,GCF_000008865.2_ASM886v2_genomic.fna,1.9758030989756874,6.688466461530213,1.4996674713151117
hecate-ng 2bit/zstd:15,GCF_000008865.2_ASM886v2_genomic.fna,1.96217360795442,29.33842014906056,1.5455081270475335
hecate-ng 2bit/zstd:19,GCF_000008865.2_ASM886v2_genomic.fna,1.934373739468911,44.69958489083817,1.645813787698012
hecate-ng 2bit/zstd:22,GCF_000008865.2_ASM886v2_genomic.fna,1.9343723272327673,275.4962415275469,1.6874457679226178
hecate-ng 2bit/zstd:1/C,GCF_000008865.2_ASM886v2_genomic.fna,1.9757508462383766,2.259511419308032,1.3859155924581024
hecate-ng 2bit/zstd:5/C,GCF_000008865.2_ASM886v2_genomic.fna,1.9757607318913815,2.9732777736024745,1.3900351558443418
hecate-ng 2bit/zstd:9/C,GCF_000008865.2_ASM886v2_genomic.fna,1.9757635563636684,5.189967615724083,1.3942162573959
hecate-ng 2bit/zstd:15/C,GCF_000008865.2_ASM886v2_genomic.fna,1.9621255919255398,22.568307514458414,1.4726682702722504
hecate-ng 2bit/zstd:19/C,GCF_000008865.2_ASM886v2_genomic.fna,1.934334196856892,34.90110435090109,1.5657925690099368
hecate-ng 2bit/zstd:22/C,GCF_000008865.2_ASM886v2_genomic.fna,1.9343327846207483,216.0236597570789,1.5018271334931315
hecate-ng 4bit/zstd:1,GCF_000008865.2_ASM886v2_genomic.fna,1.9666150906258413,3.309318269528109,1.746592088859984
hecate-ng 4bit/zstd:5,GCF_000008865.2_ASM886v2_genomic.fna,2.047067359250809,8.751376638981194,2.23960856343367
hecate-ng 4bit/zstd:9,GCF_000008865.2_ASM886v2_genomic.fna,2.0436031439907145,14.511653931615843,2.262568557440375
hecate-ng 4bit/zstd:15,GCF_000008865.2_ASM886v2_genomic.fna,2.0410201640841867,58.669359047791524,2.45152967247634
hecate-ng 4bit/zstd:19,GCF_000008865.2_ASM886v2_genomic.fna,1.9332820809299576,116.28526065026354,2.0364371753607813
hecate-ng 4bit/zstd:22,GCF_000008865.2_ASM886v2_genomic.fna,1.9338328530259365,347.73795637080593,1.939729998076489
hecate-ng 4bit/zstd:1/C,GCF_000008865.2_ASM886v2_genomic.fna,1.966567074596961,2.5829642306765828,1.6422215886840932
hecate-ng 4bit/zstd:5/C,GCF_000008865.2_ASM886v2_genomic.fna,2.0470249921665027,7.70430264224289,2.2510617279771754
hecate-ng 4bit/zstd:9/C,GCF_000008865.2_ASM886v2_genomic.fna,2.0435636013786955,13.056212718050995,2.2635737517715278
hecate-ng 4bit/zstd:15/C,GCF_000008865.2_ASM886v2_genomic.fna,2.0409721480553067,50.32954826974718,2.346421914351433
hecate-ng 4bit/zstd:19/C,GCF_000008865.2_ASM886v2_genomic.fna,1.9332453627902255,111.05781133412246,1.9562055686580346
hecate-ng 4bit/zstd:22/C,GCF_000008865.2_ASM886v2_genomic.fna,1.9337961348862047,287.568172539888,1.9061902018195207
hecate-ng 8bit/zstd:1,GCF_000008865.2_ASM886v2_genomic.fna,2.3971183321491143,4.912475888262997,2.5227356779383725
hecate-ng 8bit/zstd:5,GCF_000008865.2_ASM886v2_genomic.fna,2.3067140354206477,12.665507209114848,2.723650277372361
hecate-ng 8bit/zstd:9,GCF_000008865.2_ASM886v2_genomic.fna,2.271418017485249,28.210181410469573,2.7441363513852797
hecate-ng 8bit/zstd:15,GCF_000008865.2_ASM886v2_genomic.fna,2.100986535211019,250.0753377848029,2.655182597733231
hecate-ng 8bit/zstd:19,GCF_000008865.2_ASM886v2_genomic.fna,1.910741379842977,361.70563233310344,2.5174791585693574
hecate-ng 8bit/zstd:22,GCF_000008865.2_ASM886v2_genomic.fna,1.910683478161092,599.644293656733,2.4219886931509724
hecate-ng 8bit/zstd:1/C,GCF_000008865.2_ASM886v2_genomic.fna,2.3970703161202342,4.115013147018246,2.384749473684347
hecate-ng 8bit/zstd:5/C,GCF_000008865.2_ASM886v2_genomic.fna,2.3066716683363415,11.613769090648162,2.566077911350044
hecate-ng 8bit/zstd:9/C,GCF_000008865.2_ASM886v2_genomic.fna,2.2713784748732295,26.261035433971248,2.733820319432477
hecate-ng 8bit/zstd:15/C,GCF_000008865.2_ASM886v2_genomic.fna,2.1009371069459952,244.49785903239624,2.6989689440173295
hecate-ng 8bit/zstd:19/C,GCF_000008865.2_ASM886v2_genomic.fna,1.9107032494671015,357.4506741750783,2.568553667231402
hecate-ng 8bit/zstd:22/C,GCF_000008865.2_ASM886v2_genomic.fna,1.9106453477852166,541.8122989174611,2.3798958298789215
hecate-ng 8bitJ/zstd:1,GCF_000008865.2_ASM886v2_genomic.fna,2.3970703161202342,4.0501586736170045,2.376043814594263
hecate-ng 8bitJ/zstd:5,GCF_000008865.2_ASM886v2_genomic.fna,2.3066716683363415,11.652219655732765,2.6800288801951715
hecate-ng 8bitJ/zstd:9,GCF_000008865.2_ASM886v2_genomic.fna,2.2713784748732295,26.10231968613488,2.7625543115036155
hecate-ng 8bitJ/zstd:15,GCF_000008865.2_ASM886v2_genomic.fna,2.1009371069459952,244.27867412208047,2.551782480346706
hecate-ng 8bitJ/zstd:19,GCF_000008865.2_ASM886v2_genomic.fna,1.9107032494671015,351.8354064547733,2.4673077041675207
hecate-ng 8bitJ/zstd:22,GCF_000008865.2_ASM886v2_genomic.fna,1.9106453477852166,542.3188520284908,2.471297306596565
hecate-ng 8bitJ/zstd:1/C,GCF_000008865.2_ASM886v2_genomic.fna,2.3970703161202342,4.0646460274092195,2.3868208357519296
hecate-ng 8bitJ/zstd:5/C,GCF_000008865.2_ASM886v2_genomic.fna,2.3066716683363415,11.795691514655188,2.5791152163138262
hecate-ng 8bitJ/zstd:9/C,GCF_000008865.2_ASM886v2_genomic.fna,2.2713784748732295,26.26479929036759,2.723621467802822
hecate-ng 8bitJ/zstd:15/C,GCF_000008865.2_ASM886v2_genomic.fna,2.1009371069459952,236.34148201823004,2.901311243606185
hecate-ng 8bitJ/zstd:19/C,GCF_000008865.2_ASM886v2_genomic.fna,1.9107032494671015,360.57713490833976,2.452383828047377
hecate-ng 8bitJ/zstd:22/C,GCF_000008865.2_ASM886v2_genomic.fna,1.9106453477852166,540.7661536072153,2.340893645474576
hecate-ng 2bit/zstd:1,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.878408302481199,0.8610108902753246,0.9972205523309658
hecate-ng 2bit/zstd:5,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.7968911231913238,0.9318466450237622,1.0701226418472403
hecate-ng 2bit/zstd:9,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.7700209002691927,1.0727474280044789,1.0904524197049488
hecate-ng 2bit/zstd:15,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.759885958712189,2.6603160558753776,1.1309924028998712
hecate-ng 2bit/zstd:19,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.7331979904194708,6.772107569399192,1.1594454701459584
hecate-ng 2bit/zstd:22,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.7116526062466817,61.160524904016306,1.2606196595046397
hecate-ng 2bit/zstd:1/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.7940054422124543,0.6989728504343422,0.9046149726826305
hecate-ng 2bit/zstd:5/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.7134081361664042,0.7529549474013273,0.9610322729727622
hecate-ng 2bit/zstd:9/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.687096080561727,1.0164584317543883,0.9727654110270998
hecate-ng 2bit/zstd:15/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.6772476568172372,2.276376351308181,0.9890532956139952
hecate-ng 2bit/zstd:19/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.6519838245005298,5.617710452306069,1.0096217000500045
hecate-ng 2bit/zstd:22/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.6307472048391267,56.93696221171025,1.1540091414580178
hecate-ng 4bit/zstd:1,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.8530025394193612,1.6010741877606964,1.2235676262092745
hecate-ng 4bit/zstd:5,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.9357455429933585,1.6925003349821117,1.574078518182723
hecate-ng 4bit/zstd:9,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.9088761387659678,3.11546519522433,1.6448708502994451
hecate-ng 4bit/zstd:15,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.8870378899954336,10.435660878931431,1.6952608775192384
hecate-ng 4bit/zstd:19,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.764649629108249,35.52376373927487,1.4610717085858849
hecate-ng 4bit/zstd:22,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.741150578215295,219.2963800281601,1.6287391651288385
hecate-ng 4bit/zstd:1/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.7685996791506164,0.9679928675520016,1.1051405897871094
hecate-ng 4bit/zstd:5/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.8522625534337804,1.0551774101078473,1.4540303824046372
hecate-ng 4bit/zstd:9/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.8259513190585022,3.186419102134569,1.5019961390442662
hecate-ng 4bit/zstd:15/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.8043995881004822,9.9744827573918,1.5592836141322048
hecate-ng 4bit/zstd:19/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.6834354707932841,34.21159173984137,1.3195092598746332
hecate-ng 4bit/zstd:22/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.6602451844117159,214.62479394209063,1.4881262538484559
hecate-ng 8bit/zstd:1,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,2.2626909123975785,1.9406489787122265,1.8715529386910683
hecate-ng 8bit/zstd:5,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,2.187838100927698,2.0599027598234922,1.9192556465567923
hecate-ng 8bit/zstd:9,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,2.1216638896661473,2.244921015946608,1.8104716468778395
hecate-ng 8bit/zstd:15,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.9231020852668936,39.27419649285537,1.8423898954379403
hecate-ng 8bit/zstd:19,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.7984076297321032,55.27476021354612,1.7769492746479199
hecate-ng 8bit/zstd:22,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.7567819067529642,231.03782110848124,1.9354600620465123
hecate-ng 8bit/zstd:1/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,2.178288363891846,1.3271931298152262,1.7224164054831193
hecate-ng 8bit/zstd:5/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,2.1043550277243845,1.417800008195839,1.8520133696858794
hecate-ng 8bit/zstd:9/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,2.038739044612095,1.7242639477572452,1.7348364673956636
hecate-ng 8bit/zstd:15/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.8404637605600145,38.955104791947704,1.683595595001184
hecate-ng 8bit/zstd:19/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.7171934562091864,54.095498316799876,1.6447158156226727
hecate-ng 8bit/zstd:22/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.675876497741433,227.10566306163352,1.8188763315962022
hecate-ng 8bitJ/zstd:1,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,2.371409964553819,1.3124738844369963,1.7141944104690945
hecate-ng 8bitJ/zstd:5,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,2.2827678725039635,1.3749911248772273,1.8702587729134668
hecate-ng 8bitJ/zstd:9,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,2.2059613537593794,1.7754695999287637,1.7615903017071548
hecate-ng 8bitJ/zstd:15,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.9919922871807727,38.9536385930587,1.7490411008395819
hecate-ng 8bitJ/zstd:19,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.8495321836629948,53.662808097777045,1.7396528314431334
hecate-ng 8bitJ/zstd:22,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.7918821586708487,224.12893360867818,1.9474153375206438
hecate-ng 8bitJ/zstd:1/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,2.371409964553819,1.2925028681834279,1.7115709941675192
hecate-ng 8bitJ/zstd:5/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,2.2827678725039635,1.4099718984358696,1.8678434086171538
hecate-ng 8bitJ/zstd:9/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,2.2059613537593794,1.7806756770573147,1.7645986441951957
hecate-ng 8bitJ/zstd:15/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.9919922871807727,38.955085069705845,1.7330659143633877
hecate-ng 8bitJ/zstd:19/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.8495321836629948,53.580488424206855,1.7425414015528276
hecate-ng 8bitJ/zstd:22/C,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.7918821586708487,221.59407554402634,1.9568995708031296
hecate-ng 2bit/zstd:1,GCF_000001405.40_GRCh38.p14_genomic.fna,1.860759228543681,1.196337069992552,1.8728789937352148
hecate-ng 2bit/zstd:5,GCF_000001405.40_GRCh38.p14_genomic.fna,1.7803942589337147,1.29565713936791,1.9380207398709524
hecate-ng 2bit/zstd:9,GCF_000001405.40_GRCh38.p14_genomic.fna,1.7533141772122776,1.432381584210737,1.9226670165635829
hecate-ng 2bit/zstd:15,GCF_000001405.40_GRCh38.p14_genomic.fna,1.7433973235542333,2.724627598448464,1.9273819953937517
hecate-ng 2bit/zstd:19,GCF_000001405.40_GRCh38.p14_genomic.fna,1.71235150451987,6.630856633837893,1.9912476629923788
hecate-ng 2bit/zstd:22,GCF_000001405.40_GRCh38.p14_genomic.fna,1.6820863979648057,55.88413442117158,2.0445150859241696
hecate-ng 2bit/zstd:1/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.7788793166478443,0.9943856820590834,1.8058484379052322
hecate-ng 2bit/zstd:5/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.699725529069762,1.06088271297963,1.7762156157690046
hecate-ng 2bit/zstd:9/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.6732785075757843,1.2120396666588373,1.8182404896344788
hecate-ng 2bit/zstd:15/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.6636422267317887,2.367278301497563,1.7768054587883566
hecate-ng 2bit/zstd:19/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.6341417044501245,5.491160333865375,1.8335674620515292
hecate-ng 2bit/zstd:22/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.6063806833122305,51.83277139759443,1.9358798706091893
hecate-ng 4bit/zstd:1,GCF_000001405.40_GRCh38.p14_genomic.fna,1.8366618851963745,1.5648208885284338,1.1978391388182228
hecate-ng 4bit/zstd:5,GCF_000001405.40_GRCh38.p14_genomic.fna,1.9184717005989345,1.6687662478131173,1.5414788114819196
hecate-ng 4bit/zstd:9,GCF_000001405.40_GRCh38.p14_genomic.fna,1.889430229743134,3.2043849350270954,1.6405786197597567
hecate-ng 4bit/zstd:15,GCF_000001405.40_GRCh38.p14_genomic.fna,1.867999283892567,10.172236979184175,1.649895534459453
hecate-ng 4bit/zstd:19,GCF_000001405.40_GRCh38.p14_genomic.fna,1.7440444519464409,34.49121890580597,1.4258762514014096
hecate-ng 4bit/zstd:22,GCF_000001405.40_GRCh38.p14_genomic.fna,1.708599771947037,215.0491085218478,1.5967371384280784
hecate-ng 4bit/zstd:1/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.7547822200263967,0.9682347860901415,1.090705002849916
hecate-ng 4bit/zstd:5/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.8378031408081463,1.0745252407078065,1.4464393938382312
hecate-ng 4bit/zstd:9/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.8093948475542434,3.196890148703018,1.5154785954864638
hecate-ng 4bit/zstd:15/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.788244383492651,9.713927636136562,1.5251163332711308
hecate-ng 4bit/zstd:19/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.6658348411130337,33.24630539157487,1.3260266998298411
hecate-ng 4bit/zstd:22/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.6328942465307998,210.2076016659305,1.467125257837467
hecate-ng 8bit/zstd:1,GCF_000001405.40_GRCh38.p14_genomic.fna,2.2434238757779568,1.91608824089204,1.8307639952239854
hecate-ng 8bit/zstd:5,GCF_000001405.40_GRCh38.p14_genomic.fna,2.173118161368335,2.0616543810991663,1.8917577911916115
hecate-ng 8bit/zstd:9,GCF_000001405.40_GRCh38.p14_genomic.fna,2.106493177578321,2.2096616011454833,1.8315954474154217
hecate-ng 8bit/zstd:15,GCF_000001405.40_GRCh38.p14_genomic.fna,1.9059217167133518,38.92628797059767,1.8219515235797625
hecate-ng 8bit/zstd:19,GCF_000001405.40_GRCh38.p14_genomic.fna,1.779641491152176,53.49560388047614,1.7335563244440897
hecate-ng 8bit/zstd:22,GCF_000001405.40_GRCh38.p14_genomic.fna,1.723225007753143,224.16472361386505,1.9279446073047481
hecate-ng 8bit/zstd:1/C,GCF_000001405.40_GRCh38.p14_genomic.fna,2.1615428548134537,1.3067152546853789,1.7022757367721724
hecate-ng 8bit/zstd:5/C,GCF_000001405.40_GRCh38.p14_genomic.fna,2.0924487631887057,1.418985690657921,1.7844448149073076
hecate-ng 8bit/zstd:9/C,GCF_000001405.40_GRCh38.p14_genomic.fna,2.0264589667384105,1.6796512435605022,1.7286506444298415
hecate-ng 8bit/zstd:15/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.826168217620498,38.533460382817786,1.6787929501117007
hecate-ng 8bit/zstd:19/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.701431334168324,52.66491412081155,1.6572314626867528
hecate-ng 8bit/zstd:22/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.6475189361864613,218.72547865115294,1.8456978566950777
hecate-ng 8bitJ/zstd:1,GCF_000001405.40_GRCh38.p14_genomic.fna,2.351336412726962,1.2941407564897127,1.741053211291639
hecate-ng 8bitJ/zstd:5,GCF_000001405.40_GRCh38.p14_genomic.fna,2.2629082312548983,1.3921075395602607,1.865225528847172
hecate-ng 8bitJ/zstd:9,GCF_000001405.40_GRCh38.p14_genomic.fna,2.187203853233675,1.7656626744009296,1.7572792590853044
hecate-ng 8bitJ/zstd:15,GCF_000001405.40_GRCh38.p14_genomic.fna,1.9752050494672337,38.464626127297464,1.7519490206389847
hecate-ng 8bitJ/zstd:19,GCF_000001405.40_GRCh38.p14_genomic.fna,1.8270496565305214,52.1291619690997,1.7620654660545871
hecate-ng 8bitJ/zstd:22,GCF_000001405.40_GRCh38.p14_genomic.fna,1.7569373464494769,215.9960177001368,1.981681332822121
hecate-ng 8bitJ/zstd:1/C,GCF_000001405.40_GRCh38.p14_genomic.fna,2.351336412726962,1.2957725732947765,1.717814057313193
hecate-ng 8bitJ/zstd:5/C,GCF_000001405.40_GRCh38.p14_genomic.fna,2.2629082312548983,1.3700185947074022,1.8294105001003085
hecate-ng 8bitJ/zstd:9/C,GCF_000001405.40_GRCh38.p14_genomic.fna,2.187203853233675,1.7588293984921781,1.7716017802274686
hecate-ng 8bitJ/zstd:15/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.9752050494672337,38.514088658593884,1.7423199402976257
hecate-ng 8bitJ/zstd:19/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.8270496565305214,52.17741172105533,1.7658502194101602
hecate-ng 8bitJ/zstd:22/C,GCF_000001405.40_GRCh38.p14_genomic.fna,1.7569373464494769,214.83306781775372,1.987498735369393
hecate-ng 2bit/zstd:1,GCF_000006565.2_TGA4_genomic.fna,2.017685131887161,1.2892565378617016,1.0598895358469695
hecate-ng 2bit/zstd:5,GCF_000006565.2_TGA4_genomic.fna,2.0050573045804314,1.8141140065349461,1.1358852906331969
hecate-ng 2bit/zstd:9,GCF_000006565.2_TGA4_genomic.fna,2.0019921734203234,2.7451787074160117,1.0929662977647854
hecate-ng 2bit/zstd:15,GCF_000006565.2_TGA4_genomic.fna,1.9977455360333776,10.606133322186095,1.087282951327115
hecate-ng 2bit/zstd:19,GCF_000006565.2_TGA4_genomic.fna,1.9641504086436963,38.430513126517354,1.3061465626910924
hecate-ng 2bit/zstd:22,GCF_000006565.2_TGA4_genomic.fna,1.9608016488581115,65.74146627726795,1.3160927716823287
hecate-ng 2bit/zstd:1/C,GCF_000006565.2_TGA4_genomic.fna,1.936836468527517,1.04887996814899,0.9306252204050725
hecate-ng 2bit/zstd:5/C,GCF_000006565.2_TGA4_genomic.fna,1.9259112521115933,1.4626918580585664,1.0230593489077988
hecate-ng 2bit/zstd:9/C,GCF_000006565.2_TGA4_genomic.fna,1.9232431530764131,2.396738579458407,0.9772580160080256
hecate-ng 2bit/zstd:15/C,GCF_000006565.2_TGA4_genomic.fna,1.9192530521469988,9.563939791037836,0.9745662203886623
hecate-ng 2bit/zstd:19/C,GCF_000006565.2_TGA4_genomic.fna,1.8872097305716864,36.88699018517564,1.153180753890072
hecate-ng 2bit/zstd:22/C,GCF_000006565.2_TGA4_genomic.fna,1.883859172633362,58.31294963963498,1.2172758633361727
hecate-ng 4bit/zstd:1,GCF_000006565.2_TGA4_genomic.fna,2.0041422845896184,2.045220376570141,1.2909637370981324
hecate-ng 4bit/zstd:5,GCF_000006565.2_TGA4_genomic.fna,2.1065267040516606,3.3948435302736755,1.7106158113078591
hecate-ng 4bit/zstd:9,GCF_000006565.2_TGA4_genomic.fna,2.1194093895400314,6.861522950882748,1.8520291059303564
hecate-ng 4bit/zstd:15,GCF_000006565.2_TGA4_genomic.fna,2.107643716533568,38.49941965223105,1.9094859269509248
hecate-ng 4bit/zstd:19,GCF_000006565.2_TGA4_genomic.fna,1.9761133989441306,216.0504466536397,1.4906259331049772
hecate-ng 4bit/zstd:22,GCF_000006565.2_TGA4_genomic.fna,1.9678679096177705,333.79348941345506,1.6257242740659408
hecate-ng 4bit/zstd:1/C,GCF_000006565.2_TGA4_genomic.fna,1.9233129214027138,1.4107488746715433,1.2311715291513676
hecate-ng 4bit/zstd:5/C,GCF_000006565.2_TGA4_genomic.fna,2.027397314464877,2.6944572360787182,1.621058532393123
hecate-ng 4bit/zstd:9/C,GCF_000006565.2_TGA4_genomic.fna,2.0406574921517375,5.9264919745300535,1.7132823758157294
hecate-ng 4bit/zstd:15/C,GCF_000006565.2_TGA4_genomic.fna,2.029148115849107,37.459318073945255,1.809248295122139
hecate-ng 4bit/zstd:19/C,GCF_000006565.2_TGA4_genomic.fna,1.899192620429107,218.0962567225196,1.325209747841549
hecate-ng 4bit/zstd:22/C,GCF_000006565.2_TGA4_genomic.fna,1.8909465317185004,321.5573189237387,1.5191891427655742
hecate-ng 8bit/zstd:1,GCF_000006565.2_TGA4_genomic.fna,2.4171318163137827,2.601575013982224,1.9556770453510384
hecate-ng 8bit/zstd:5,GCF_000006565.2_TGA4_genomic.fna,2.324400719896443,3.522066540815095,2.086600231646246
hecate-ng 8bit/zstd:9,GCF_000006565.2_TGA4_genomic.fna,2.285860073088316,8.225072545685025,1.9783657531290342
hecate-ng 8bit/zstd:15,GCF_000006565.2_TGA4_genomic.fna,2.1515166054760284,101.26784619387479,2.077021088467273
hecate-ng 8bit/zstd:19,GCF_000006565.2_TGA4_genomic.fna,1.9767838701623435,285.8448251187389,1.804204347875647
hecate-ng 8bit/zstd:22,GCF_000006565.2_TGA4_genomic.fna,1.970018620171312,789.8633499909639,2.1694009157628593
hecate-ng 8bit/zstd:1/C,GCF_000006565.2_TGA4_genomic.fna,2.336285310737426,1.8725760998432572,1.8334511702435587
hecate-ng 8bit/zstd:5/C,GCF_000006565.2_TGA4_genomic.fna,2.2452505916147283,2.730085262059721,1.9331059729476539
hecate-ng 8bit/zstd:9/C,GCF_000006565.2_TGA4_genomic.fna,2.207098106044679,7.326668900795365,1.9077362613835966
hecate-ng 8bit/zstd:15/C,GCF_000006565.2_TGA4_genomic.fna,2.073003622648417,99.97221409277778,1.9640765824977742
hecate-ng 8bit/zstd:19/C,GCF_000006565.2_TGA4_genomic.fna,1.8996636165700613,284.1292296530515,1.7525445733902418
hecate-ng 8bit/zstd:22/C,GCF_000006565.2_TGA4_genomic.fna,1.8928968081799886,771.8523409146685,2.0921111473029512
hecate-ng 8bitJ/zstd:1,GCF_000006565.2_TGA4_genomic.fna,2.493635423393194,1.8772209441985037,1.8521312919973192
hecate-ng 8bitJ/zstd:5,GCF_000006565.2_TGA4_genomic.fna,2.3979931176902656,2.753815420935766,2.0529269806095014
hecate-ng 8bitJ/zstd:9,GCF_000006565.2_TGA4_genomic.fna,2.3537728256384933,7.338908159252239,1.9000378810598944
hecate-ng 8bitJ/zstd:15,GCF_000006565.2_TGA4_genomic.fna,2.196047018936976,96.6530229449549,2.014200581551023
hecate-ng 8bitJ/zstd:19,GCF_000006565.2_TGA4_genomic.fna,2.0614826182914032,272.4962673435648,2.003178130133604
hecate-ng 8bitJ/zstd:22,GCF_000006565.2_TGA4_genomic.fna,2.0314360853951126,757.7022435792038,2.348121210556399
hecate-ng 8bitJ/zstd:1/C,GCF_000006565.2_TGA4_genomic.fna,2.493635423393194,1.901639208014344,1.8981156108347679
hecate-ng 8bitJ/zstd:5/C,GCF_000006565.2_TGA4_genomic.fna,2.3979931176902656,2.7847360538271477,1.979854353861975
hecate-ng 8bitJ/zstd:9/C,GCF_000006565.2_TGA4_genomic.fna,2.3537728256384933,7.555946468583081,1.9733665378455771
hecate-ng 8bitJ/zstd:15/C,GCF_000006565.2_TGA4_genomic.fna,2.196047018936976,97.07251513943885,1.9582907773375202
hecate-ng 8bitJ/zstd:19/C,GCF_000006565.2_TGA4_genomic.fna,2.0614826182914032,273.4287434356227,2.0359689287698184
hecate-ng 8bitJ/zstd:22/C,GCF_000006565.2_TGA4_genomic.fna,2.0314360853951126,762.4712029764601,2.3205025585074086
hecate-ng 2bit/zstd:1,GCA_004837865.1_BananaB_V1_genomic.fna,1.9151736409989357,1.0134099439843962,1.1007240270405287
hecate-ng 2bit/zstd:5,GCA_004837865.1_BananaB_V1_genomic.fna,1.7702139869040368,1.2073934143852911,1.1458920454705253
hecate-ng 2bit/zstd:9,GCA_004837865.1_BananaB_V1_genomic.fna,1.7012968270046047,1.5684593703103005,1.1361894847337743
hecate-ng 2bit/zstd:15,GCA_004837865.1_BananaB_V1_genomic.fna,1.685445159035187,4.890403921531002,1.1844081680962049
hecate-ng 2bit/zstd:19,GCA_004837865.1_BananaB_V1_genomic.fna,1.609151785991977,17.733914222806252,1.2091192177334915
hecate-ng 2bit/zstd:22,GCA_004837865.1_BananaB_V1_genomic.fna,1.5509490311971088,74.83898694235953,1.3023586147563557
hecate-ng 2bit/zstd:1/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.84701086453135,0.8631736413408309,1.025605193791414
hecate-ng 2bit/zstd:5/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.703699087329428,0.9330289164844876,1.0406093150814992
hecate-ng 2bit/zstd:9/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.6353573268978971,1.233575589456299,1.044839040846256
hecate-ng 2bit/zstd:15/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.6198925386642995,3.653185986786803,1.0440688905451418
hecate-ng 2bit/zstd:19/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.5452313685960202,15.647494876479039,1.100483485676923
hecate-ng 2bit/zstd:22/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.4870315145978457,71.6733188516454,1.2485870737051734
hecate-ng 4bit/zstd:1,GCA_004837865.1_BananaB_V1_genomic.fna,1.8479244391983207,1.7015296844531247,1.2579867844677375
hecate-ng 4bit/zstd:5,GCA_004837865.1_BananaB_V1_genomic.fna,1.8637446150931365,2.0050905488171544,1.5850295347735708
hecate-ng 4bit/zstd:9,GCA_004837865.1_BananaB_V1_genomic.fna,1.7846121794384515,3.1244091498240945,1.6372466205857277
hecate-ng 4bit/zstd:15,GCA_004837865.1_BananaB_V1_genomic.fna,1.7590510000345352,13.62639352775881,1.7564822492014922
hecate-ng 4bit/zstd:19,GCA_004837865.1_BananaB_V1_genomic.fna,1.579430110883895,59.72920706596081,1.4769966251262436
hecate-ng 4bit/zstd:22,GCA_004837865.1_BananaB_V1_genomic.fna,1.5048775524133646,438.52907638908295,1.63182832261229
hecate-ng 4bit/zstd:1/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.7797862473833757,1.0659383662198298,1.1117763168583248
hecate-ng 4bit/zstd:5/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.7972330971102535,1.2941340247594182,1.4950043378893487
hecate-ng 4bit/zstd:9/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.718674281981851,2.729693763949868,1.5265631147830752
hecate-ng 4bit/zstd:15/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.6935009278773174,12.322457745429968,1.576713672242686
hecate-ng 4bit/zstd:19/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.51551121600554,57.49702956836805,1.3893610889284564
hecate-ng 4bit/zstd:22/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.4409600678671035,436.2382054020205,1.5211198002293158
hecate-ng 8bit/zstd:1,GCA_004837865.1_BananaB_V1_genomic.fna,2.2463279985592015,2.024684487728026,1.8633901613819304
hecate-ng 8bit/zstd:5,GCA_004837865.1_BananaB_V1_genomic.fna,2.1862875169396863,2.337818375834318,1.9512134596434327
hecate-ng 8bit/zstd:9,GCA_004837865.1_BananaB_V1_genomic.fna,2.1108604724382936,3.1625078329774685,1.8531028521132165
hecate-ng 8bit/zstd:15,GCA_004837865.1_BananaB_V1_genomic.fna,1.7765784149822896,40.3619240845055,1.8735900885549681
hecate-ng 8bit/zstd:19,GCA_004837865.1_BananaB_V1_genomic.fna,1.5599097684751355,72.05437697578242,1.784883527342188
hecate-ng 8bit/zstd:22,GCA_004837865.1_BananaB_V1_genomic.fna,1.5001623154011765,874.4338212076085,1.9726393033598328
hecate-ng 8bit/zstd:1/C,GCA_004837865.1_BananaB_V1_genomic.fna,2.1781769054108957,1.3993029129161154,1.7540730634202937
hecate-ng 8bit/zstd:5/C,GCA_004837865.1_BananaB_V1_genomic.fna,2.1197792843895225,1.7109224368988154,1.9413740978895826
hecate-ng 8bit/zstd:9/C,GCA_004837865.1_BananaB_V1_genomic.fna,2.044926293129941,2.444448007446156,1.8257004937828885
hecate-ng 8bit/zstd:15/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.7110288396466051,38.90383390866766,1.7893143496440862
hecate-ng 8bit/zstd:19/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.4960103938750833,69.66744036070163,1.7034096903856273
hecate-ng 8bit/zstd:22/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.4362621074230684,859.9375963827521,1.8815227939001928
hecate-ng 8bitJ/zstd:1,GCA_004837865.1_BananaB_V1_genomic.fna,2.341256378039085,1.3692853373117404,1.7856668510167495
hecate-ng 8bitJ/zstd:5,GCA_004837865.1_BananaB_V1_genomic.fna,2.2718176997683477,1.6605293259612872,1.9670034295883234
hecate-ng 8bitJ/zstd:9,GCA_004837865.1_BananaB_V1_genomic.fna,2.1866527128195585,2.496845013581867,1.8971214763382442
hecate-ng 8bitJ/zstd:15,GCA_004837865.1_BananaB_V1_genomic.fna,1.8381123581569765,38.28394489863392,1.8316751637609496
hecate-ng 8bitJ/zstd:19,GCA_004837865.1_BananaB_V1_genomic.fna,1.6575729100975332,67.02759363062046,1.8475057292214543
hecate-ng 8bitJ/zstd:22,GCA_004837865.1_BananaB_V1_genomic.fna,1.5681382068397898,828.2706782463966,2.0376338068328472
hecate-ng 8bitJ/zstd:1/C,GCA_004837865.1_BananaB_V1_genomic.fna,2.341256378039085,1.3903272589630307,1.8045035950418444
hecate-ng 8bitJ/zstd:5/C,GCA_004837865.1_BananaB_V1_genomic.fna,2.2718176997683477,1.6354161597796408,1.9706021491639285
hecate-ng 8bitJ/zstd:9/C,GCA_004837865.1_BananaB_V1_genomic.fna,2.1866527128195585,2.499909943293319,1.8814345239384587
hecate-ng 8bitJ/zstd:15/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.8381123581569765,38.33948387426244,1.8667365008065036
hecate-ng 8bitJ/zstd:19/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.6575729100975332,67.67440961650641,1.8514186932058538
hecate-ng 8bitJ/zstd:22/C,GCA_004837865.1_BananaB_V1_genomic.fna,1.5681382068397898,825.1652790662262,2.0415411479318037
hecate-ng 2bit/zstd:1,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.8880968343989821,0.9012552445239995,1.0597627613127893
hecate-ng 2bit/zstd:5,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.7727589466412355,0.9719971081216054,1.1086444333302807
hecate-ng 2bit/zstd:9,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.7420449224203312,1.0930535002515553,1.1107841764910105
hecate-ng 2bit/zstd:15,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.7340677155149335,2.6648707647269534,1.131458360323811
hecate-ng 2bit/zstd:19,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.703584218668804,6.749820584303715,1.1530672055877595
hecate-ng 2bit/zstd:22,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.6792300577249746,63.24664583554551,1.2700366738855338
hecate-ng 2bit/zstd:1/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.8073357757889117,0.7225363085569297,0.9433464327722273
hecate-ng 2bit/zstd:5/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.6937203409255128,0.7732739394516894,0.9621848602596604
hecate-ng 2bit/zstd:9/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.6637167267619324,1.0782559493408799,0.9997661009740282
hecate-ng 2bit/zstd:15/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.6560306993156624,2.373419675845515,0.987439709341791
hecate-ng 2bit/zstd:19/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.6270560918779382,5.82648471329399,1.0630651612628406
hecate-ng 2bit/zstd:22/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.6032198417480372,59.26415850020147,1.1683106127671568
hecate-ng 4bit/zstd:1,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.8488743452503678,1.599982287979715,1.2294937745120182
hecate-ng 4bit/zstd:5,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.896926374141407,1.719713646731724,1.5663541043991194
hecate-ng 4bit/zstd:9,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.8664954183419624,3.331393451913221,1.6596569101657097
hecate-ng 4bit/zstd:15,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.8498839914591765,10.105177145967039,1.7034981209560882
hecate-ng 4bit/zstd:19,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.714604667886486,36.07218704759874,1.4329170880934876
hecate-ng 4bit/zstd:22,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.690370919848262,233.94600865657617,1.6715808186588488
hecate-ng 4bit/zstd:1/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.768111305753711,0.984608416866307,1.1044270626786161
hecate-ng 4bit/zstd:5/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.8178868445553973,1.1143418784866101,1.4612116824364914
hecate-ng 4bit/zstd:9/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.7881667580311544,3.3975643900294243,1.5682821983875939
hecate-ng 4bit/zstd:15/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.771846573104604,9.766209857746787,1.59269567642424
hecate-ng 4bit/zstd:19/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.63806997618205,35.15492562216261,1.3221097460308104
hecate-ng 4bit/zstd:22/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.61435414167502,234.31818530292207,1.5194449261521121
hecate-ng 8bit/zstd:1,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,2.27585630482542,1.9693493843255658,1.8886004320842547
hecate-ng 8bit/zstd:5,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,2.2322748597986335,2.11821227660957,1.9808024699741373
hecate-ng 8bit/zstd:9,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,2.1412473116431827,2.2864319149829746,1.8425896941868118
hecate-ng 8bit/zstd:15,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.8820655320032138,37.90405688993347,1.8078513141574823
hecate-ng 8bit/zstd:19,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.7444484660767128,56.00139709492171,1.74884105300762
hecate-ng 8bit/zstd:22,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.697238727009226,251.5532154015155,2.0188310816989916
hecate-ng 8bit/zstd:1/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,2.195092450149098,1.3247981926695525,1.743688939815474
hecate-ng 8bit/zstd:5/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,2.1532337786539943,1.4573386171157345,1.8347795860688279
hecate-ng 8bit/zstd:9/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,2.0629193985804015,1.7582740036158897,1.7695051112223938
hecate-ng 8bit/zstd:15/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.804028138104031,37.564095476183645,1.7255180939325936
hecate-ng 8bit/zstd:19/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.667909155020841,54.96372497988007,1.6323946541874768
hecate-ng 8bit/zstd:22/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.6212173294845482,248.92965141643475,1.8507771477466313
hecate-ng 8bitJ/zstd:1,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,2.372056529352597,1.3165318375979362,1.7390288683882191
hecate-ng 8bitJ/zstd:5,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,2.2819071742504176,1.4079841302934577,1.8520268080526527
hecate-ng 8bitJ/zstd:9,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,2.1736196395533187,1.7875172880900294,1.7861134824710734
hecate-ng 8bitJ/zstd:15,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.9491321673198367,38.448857742147915,1.7763528898261463
hecate-ng 8bitJ/zstd:19,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.8023305889484535,54.37272455550179,1.7612192330037038
hecate-ng 8bitJ/zstd:22,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.7376076386454,243.50693367303379,1.9703644889765335
hecate-ng 8bitJ/zstd:1/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,2.372056529352597,1.3131720472981356,1.7416273092737344
hecate-ng 8bitJ/zstd:5/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,2.2819071742504176,1.4206170821281703,1.855272105686483
hecate-ng 8bitJ/zstd:9/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,2.1736196395533187,1.8175827526520087,1.8068739057923995
hecate-ng 8bitJ/zstd:15/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.9491321673198367,38.361965425781705,1.7795452071675357
hecate-ng 8bitJ/zstd:19/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.8023305889484535,54.655314213247216,1.7966337843206361
hecate-ng 8bitJ/zstd:22/C,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.7376076386454,243.70202245235956,1.9687489125905187
hecate-ng 2bit/zstd:1,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.8682016246102446,1.2006545192227205,2.594671341915805
hecate-ng 2bit/zstd:5,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.828991342050372,1.225384607558276,3.8804877726218057
hecate-ng 2bit/zstd:9,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.7819725521557026,1.2640394718329508,5.204399513635815
hecate-ng 2bit/zstd:15,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.7631747832494502,2.0501262330686942,3.252830793215741
hecate-ng 2bit/zstd:19,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.6731145699687948,5.251833024696504,3.0549788542140974
hecate-ng 2bit/zstd:22,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.4522474248402235,22.1595048626847,2.4478616905655124
hecate-ng 2bit/zstd:1/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.780986124893126,0.9810786086727883,2.463360963897247
hecate-ng 2bit/zstd:5/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.7429044396653648,0.996248196677238,3.702407720845875
hecate-ng 2bit/zstd:9/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.6963776577032101,1.0294676832395953,4.935990791792743
hecate-ng 2bit/zstd:15/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.6782613789663607,1.869039425910992,3.0042125326952407
hecate-ng 2bit/zstd:19/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.5897564609336172,4.856933120385268,2.7973767040835185
hecate-ng 2bit/zstd:22/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.3730648513409849,16.05152579603742,2.319715003425876
hecate-ng 4bit/zstd:1,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.8684291243087703,1.474136621835298,1.0732472661220043
hecate-ng 4bit/zstd:5,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.959725065603628,1.5302872145029347,1.4809376167905384
hecate-ng 4bit/zstd:9,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.905879672888752,2.9493836692748223,1.6575561160423198
hecate-ng 4bit/zstd:15,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.879769253288731,8.917689339072588,1.910014093039252
hecate-ng 4bit/zstd:19,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.6479867655399605,31.881820846813877,1.6443727818792566
hecate-ng 4bit/zstd:22,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.3658849832239564,78.79476138409758,1.6014931779866468
hecate-ng 4bit/zstd:1/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.7812210066748102,0.8615741642282952,0.9386352158338439
hecate-ng 4bit/zstd:5/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.8735961253390474,0.9164348742896176,1.3542780912747208
hecate-ng 4bit/zstd:9/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.820282625136106,3.1166965364843127,1.6568274904900895
hecate-ng 4bit/zstd:15/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.794869109736867,8.733260077421194,1.6836735343744809
hecate-ng 4bit/zstd:19/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.5646092963562324,31.468187253393808,1.5173139482340057
hecate-ng 4bit/zstd:22/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.2866632262032314,72.82118331952866,1.4720536791284011
hecate-ng 8bit/zstd:1,GCA_000404065.3_Ptaeda2.0_genomic.fna,2.2322394743357727,1.7375980779606446,1.5619949181500743
hecate-ng 8bit/zstd:5,GCA_000404065.3_Ptaeda2.0_genomic.fna,2.164256544490138,1.752338650630117,1.7854013735467178
hecate-ng 8bit/zstd:9,GCA_000404065.3_Ptaeda2.0_genomic.fna,2.105198348056326,1.844478513253754,2.1276110350976833
hecate-ng 8bit/zstd:15,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.8840746530522334,39.03193863812959,2.172232662049734
hecate-ng 8bit/zstd:19,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.6055890829133026,53.230959724931566,2.0879025908134405
hecate-ng 8bit/zstd:22,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.3627237377373773,116.21748016350217,2.0481984398424626
hecate-ng 8bit/zstd:1/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,2.144887301028181,1.1038733109587442,1.4197540035201186
hecate-ng 8bit/zstd:5/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,2.0781463159310696,1.147017888078154,1.6761030406166177
hecate-ng 8bit/zstd:9/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,2.019687992587366,1.4356070668754948,2.104486141764129
hecate-ng 8bit/zstd:15/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.7991656325142646,38.85356978803475,1.8497587338872603
hecate-ng 8bit/zstd:19/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.522224340135205,52.81912836359117,1.868293146417198
hecate-ng 8bit/zstd:22/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.2835466543180918,110.29968847395338,1.8813758192727135
hecate-ng 8bitJ/zstd:1,GCA_000404065.3_Ptaeda2.0_genomic.fna,2.381340423015016,1.0800212651471937,1.4081857124893
hecate-ng 8bitJ/zstd:5,GCA_000404065.3_Ptaeda2.0_genomic.fna,2.2896393111177984,1.1276264259587938,1.7579960853413579
hecate-ng 8bitJ/zstd:9,GCA_000404065.3_Ptaeda2.0_genomic.fna,2.231973807507562,1.5163253326722508,2.1324494356631782
hecate-ng 8bitJ/zstd:15,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.9852579435816702,38.02817077074134,1.9689378967737663
hecate-ng 8bitJ/zstd:19,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.7839642332148233,53.180228347515495,2.0498462322630586
hecate-ng 8bitJ/zstd:22,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.53253512658408,110.52956604480097,2.100439330587366
hecate-ng 8bitJ/zstd:1/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,2.381340423015016,1.0868757115835326,1.4461337323029584
hecate-ng 8bitJ/zstd:5/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,2.2896393111177984,1.1369559042101893,1.7632109692511297
hecate-ng 8bitJ/zstd:9/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,2.231973807507562,1.5294027215703605,2.1474113719878396
hecate-ng 8bitJ/zstd:15/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.9852579435816702,38.05726905648674,1.9158583366612896
hecate-ng 8bitJ/zstd:19/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.7839642332148233,53.11697339043925,2.0677983511222
hecate-ng 8bitJ/zstd:22/C,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.53253512658408,110.53203061003752,2.0934382207072355
hecate-ng 2bit/zstd:1,sars-cov-2_ncbi-620k.fa,0.04187456050057082,0.7504922576063879,0.8350938455533771
hecate-ng 2bit/zstd:5,sars-cov-2_ncbi-620k.fa,0.025010192320499926,0.7563581265944185,0.8830695687903065
hecate-ng 2bit/zstd:9,sars-cov-2_ncbi-620k.fa,0.016753984084829688,0.7722985691485917,1.0009099613214407
hecate-ng 2bit/zstd:15,sars-cov-2_ncbi-620k.fa,0.015539319361452123,0.8733108652405399,1.2065910779117988
hecate-ng 2bit/zstd:19,sars-cov-2_ncbi-620k.fa,0.014118256409645384,1.7060922732480324,0.90263086253594
hecate-ng 2bit/zstd:22,sars-cov-2_ncbi-620k.fa,0.011470882213053578,25.949283799658936,0.9173269625851997
hecate-ng 2bit/zstd:1/C,sars-cov-2_ncbi-620k.fa,0.04151333779376638,0.5926034412374637,0.7996654528223937
hecate-ng 2bit/zstd:5/C,sars-cov-2_ncbi-620k.fa,0.024663312812878556,0.598265771408414,0.8630495486285359
hecate-ng 2bit/zstd:9/C,sars-cov-2_ncbi-620k.fa,0.016407724796104396,0.6097101263921164,1.0009731024629624
hecate-ng 2bit/zstd:15/C,sars-cov-2_ncbi-620k.fa,0.015218206550503214,0.7324147190367325,1.1857268701098682
hecate-ng 2bit/zstd:19/C,sars-cov-2_ncbi-620k.fa,0.013787248133651741,1.6424234437104814,0.8943739520187747
hecate-ng 2bit/zstd:22/C,sars-cov-2_ncbi-620k.fa,0.011190799006117741,19.411855215677882,0.8993953954856367
hecate-ng 4bit/zstd:1,sars-cov-2_ncbi-620k.fa,0.034355825667322995,1.2920326988608324,0.7607564772684978
hecate-ng 4bit/zstd:5,sars-cov-2_ncbi-620k.fa,0.022712271115140764,1.2785365974703453,0.855957167174352
hecate-ng 4bit/zstd:9,sars-cov-2_ncbi-620k.fa,0.014197329646013616,1.2807905355652116,1.0101280349173056
hecate-ng 4bit/zstd:15,sars-cov-2_ncbi-620k.fa,0.012684143372573162,1.4288909156746892,1.3320587861712978
hecate-ng 4bit/zstd:19,sars-cov-2_ncbi-620k.fa,0.012369462996230044,1.9870359006825862,0.9048531149336881
hecate-ng 4bit/zstd:22,sars-cov-2_ncbi-620k.fa,0.010299410213291036,19.554700165969376,0.925551027924258
hecate-ng 4bit/zstd:1/C,sars-cov-2_ncbi-620k.fa,0.03398724784410297,0.7528891940818752,0.7295708572008391
hecate-ng 4bit/zstd:5/C,sars-cov-2_ncbi-620k.fa,0.022338754055547642,0.730812364795975,0.8230233059957319
hecate-ng 4bit/zstd:9/C,sars-cov-2_ncbi-620k.fa,0.013854253864416567,0.739740135082477,1.0319891378082953
hecate-ng 4bit/zstd:15/C,sars-cov-2_ncbi-620k.fa,0.012367069206175649,1.1219631645837225,1.3557917702796423
hecate-ng 4bit/zstd:19/C,sars-cov-2_ncbi-620k.fa,0.012041145875514945,1.7610429893190391,0.8886562943727309
hecate-ng 4bit/zstd:22/C,sars-cov-2_ncbi-620k.fa,0.010022778566992635,13.18609179589589,0.9073775434884251
hecate-ng 8bit/zstd:1,sars-cov-2_ncbi-620k.fa,0.03377223791878246,1.457299106464201,0.7442470183068762
hecate-ng 8bit/zstd:5,sars-cov-2_ncbi-620k.fa,0.035997209062546075,1.454255827238443,0.9421401011990334
hecate-ng 8bit/zstd:9,sars-cov-2_ncbi-620k.fa,0.01798505062435635,1.4661216185635986,1.434148428653805
hecate-ng 8bit/zstd:15,sars-cov-2_ncbi-620k.fa,0.017070193343232388,1.615480361289767,2.1170711133163578
hecate-ng 8bit/zstd:19,sars-cov-2_ncbi-620k.fa,0.013288112958384288,2.4283529277359515,1.0455233908800623
hecate-ng 8bit/zstd:22,sars-cov-2_ncbi-620k.fa,0.01126829960525769,16.931621231022543,1.1081827152167694
hecate-ng 8bit/zstd:1/C,sars-cov-2_ncbi-620k.fa,0.0334029612872857,0.907604779064692,0.7423284773432295
hecate-ng 8bit/zstd:5/C,sars-cov-2_ncbi-620k.fa,0.035617435438636866,0.8836033305956164,0.9314429964754574
hecate-ng 8bit/zstd:9/C,sars-cov-2_ncbi-620k.fa,0.01764323822015447,0.9045034037856077,1.5309476009340317
hecate-ng 8bit/zstd:15/C,sars-cov-2_ncbi-620k.fa,0.016754889349533487,1.0997552389606724,2.1512517198298373
hecate-ng 8bit/zstd:19/C,sars-cov-2_ncbi-620k.fa,0.012958107652810951,2.2399613053523937,1.0172188510831577
hecate-ng 8bit/zstd:22/C,sars-cov-2_ncbi-620k.fa,0.010989624210254465,10.438057208914671,1.0666177121380842
hecate-ng 8bitJ/zstd:1,sars-cov-2_ncbi-620k.fa,0.0334029612872857,0.8253229234260974,0.7286471517738878
hecate-ng 8bitJ/zstd:5,sars-cov-2_ncbi-620k.fa,0.035617435438636866,0.814167612791997,0.9232875975586035
hecate-ng 8bitJ/zstd:9,sars-cov-2_ncbi-620k.fa,0.01764323822015447,0.8313299833964646,1.5684035606783298
hecate-ng 8bitJ/zstd:15,sars-cov-2_ncbi-620k.fa,0.016754889349533487,1.0475724627517622,2.1323676103217117
hecate-ng 8bitJ/zstd:19,sars-cov-2_ncbi-620k.fa,0.012958107652810951,2.226901815699328,1.0139469956534939
hecate-ng 8bitJ/zstd:22,sars-cov-2_ncbi-620k.fa,0.010989624210254465,10.44598532276716,1.0672968658473174
hecate-ng 8bitJ/zstd:1/C,sars-cov-2_ncbi-620k.fa,0.0334029612872857,0.8372420194832855,0.7357508585199299
hecate-ng 8bitJ/zstd:5/C,sars-cov-2_ncbi-620k.fa,0.035617435438636866,0.8028736907445592,0.906441608918093
hecate-ng 8bitJ/zstd:9/C,sars-cov-2_ncbi-620k.fa,0.01764323822015447,0.8352624517627115,1.5947605981677577
hecate-ng 8bitJ/zstd:15/C,sars-cov-2_ncbi-620k.fa,0.016754889349533487,1.0425490050497987,2.0858174057992143
hecate-ng 8bitJ/zstd:19/C,sars-cov-2_ncbi-620k.fa,0.012958107652810951,2.219705952369478,1.028356628319629
hecate-ng 8bitJ/zstd:22/C,sars-cov-2_ncbi-620k.fa,0.010989624210254465,10.473292521066467,1.0829406833315687
hecate-ng 2bit/zstd:1,SRR28541265.fq,0.8188228877914374,0.7812313934662528,5.094837514392514
hecate-ng 2bit/zstd:5,SRR28541265.fq,0.77698830972765,0.8935642343318712,3.9516319827065716
hecate-ng 2bit/zstd:9,SRR28541265.fq,0.7124594112204339,1.090259210290293,1.564432136435635
hecate-ng 2bit/zstd:15,SRR28541265.fq,0.6918511509764115,3.0464601944376546,1.502067067395336
hecate-ng 2bit/zstd:19,SRR28541265.fq,0.6416210725944868,16.04323753775652,1.5490437765606337
hecate-ng 2bit/zstd:22,SRR28541265.fq,0.6227183261125446,257.9868426658273,1.62616989421616
hecate-ng 2bit/zstd:1/C,SRR28541265.fq,0.8005969800045523,0.6911137181563252,5.1730628200193856
hecate-ng 2bit/zstd:5/C,SRR28541265.fq,0.7638146326805993,0.7934401751810268,5.722664071266111
hecate-ng 2bit/zstd:9/C,SRR28541265.fq,0.6981731468176193,0.9466443154324357,5.195557799626509
hecate-ng 2bit/zstd:15/C,SRR28541265.fq,0.6777951062320552,2.5604474265248838,3.6193989642925484
hecate-ng 2bit/zstd:19/C,SRR28541265.fq,0.6292955237522899,15.040626923355198,1.644368050333615
hecate-ng 2bit/zstd:22/C,SRR28541265.fq,0.6104021463947304,259.6690353121654,1.6058610128416395
hecate-ng 4bit/zstd:1,SRR28541265.fq,0.8201437129769907,0.98023601413262,3.6513566404131867
hecate-ng 4bit/zstd:5,SRR28541265.fq,0.829328742284135,1.1120244658956082,4.107231422614443
hecate-ng 4bit/zstd:9,SRR28541265.fq,0.7600249413104214,1.3995285557970853,1.663119751851299
hecate-ng 4bit/zstd:15,SRR28541265.fq,0.736791982783503,5.418211384542731,1.6686560399307264
hecate-ng 4bit/zstd:19,SRR28541265.fq,0.6526081757224667,24.844642174639095,1.5934433479223236
hecate-ng 4bit/zstd:22,SRR28541265.fq,0.6287347263198801,290.6377788672285,1.6403041710455266
hecate-ng 4bit/zstd:1/C,SRR28541265.fq,0.8019309920956987,0.7580954417546447,3.789027052907654
hecate-ng 4bit/zstd:5/C,SRR28541265.fq,0.8155131191336759,0.8795184859319207,5.961469440094105
hecate-ng 4bit/zstd:9/C,SRR28541265.fq,0.745726278980909,1.2392118604396412,6.207493593775491
hecate-ng 4bit/zstd:15/C,SRR28541265.fq,0.7226975454494539,4.976834618340398,3.669503684509197
hecate-ng 4bit/zstd:19/C,SRR28541265.fq,0.6402879349549493,23.82063116687574,1.753518536720562
hecate-ng 4bit/zstd:22/C,SRR28541265.fq,0.6164157062780427,287.4675037893483,1.6180716181942125
hecate-ng 8bit/zstd:1,SRR28541265.fq,0.9736948162799551,1.0274914049471837,2.414519117996007
hecate-ng 8bit/zstd:5,SRR28541265.fq,0.9646551256517735,1.1497413816780573,4.2009209751700896
hecate-ng 8bit/zstd:9,SRR28541265.fq,0.8787731883561528,1.405487175300861,1.7440612269061773
hecate-ng 8bit/zstd:15,SRR28541265.fq,0.7436839260206991,16.493868353368196,1.675603387130701
hecate-ng 8bit/zstd:19,SRR28541265.fq,0.6569606150562124,36.614087050952364,1.6498487733749907
hecate-ng 8bit/zstd:22,SRR28541265.fq,0.6328102822767215,330.89669156668646,1.7648607034702937
hecate-ng 8bit/zstd:1/C,SRR28541265.fq,0.955471523081465,0.8520064112674135,3.0783520109275595
hecate-ng 8bit/zstd:5/C,SRR28541265.fq,0.9510649597954957,0.9284616391380565,6.234858372486407
hecate-ng 8bit/zstd:9/C,SRR28541265.fq,0.8644317304963898,1.1587290486785722,7.1824023940828186
hecate-ng 8bit/zstd:15/C,SRR28541265.fq,0.7295893703398156,16.001449627467228,5.6622275947356995
hecate-ng 8bit/zstd:19/C,SRR28541265.fq,0.644640115678946,35.853474885749506,3.7466497181271103
hecate-ng 8bit/zstd:22/C,SRR28541265.fq,0.6204942472050383,329.0362445483011,1.7783132962845962
hecate-ng 8bitJ/zstd:1,SRR28541265.fq,0.955471523081465,0.7715278488185772,3.126157164149947
hecate-ng 8bitJ/zstd:5,SRR28541265.fq,0.9510649597954957,0.8652166182032498,6.284000576953449
hecate-ng 8bitJ/zstd:9,SRR28541265.fq,0.8644317304963898,1.0666693926085342,7.238207836805989
hecate-ng 8bitJ/zstd:15,SRR28541265.fq,0.7295893703398156,15.993870873772332,5.406752440258432
hecate-ng 8bitJ/zstd:19,SRR28541265.fq,0.644640115678946,35.882904515420826,3.5296447166589004
hecate-ng 8bitJ/zstd:22,SRR28541265.fq,0.6204942472050383,327.1188554544292,1.7709165125213606
hecate-ng 8bitJ/zstd:1/C,SRR28541265.fq,0.955471523081465,0.784780628613352,3.108412697703145
hecate-ng 8bitJ/zstd:5/C,SRR28541265.fq,0.9510649597954957,0.8710715898256339,6.288445471798768
hecate-ng 8bitJ/zstd:9/C,SRR28541265.fq,0.8644317304963898,1.0664018912273057,7.193577239003656
hecate-ng 8bitJ/zstd:15/C,SRR28541265.fq,0.7295893703398156,16.011294516700694,5.6004544442281645
hecate-ng 8bitJ/zstd:19/C,SRR28541265.fq,0.644640115678946,35.547344203649075,3.7611228625340085
hecate-ng 8bitJ/zstd:22/C,SRR28541265.fq,0.6204942472050383,327.4873419950661,1.732056045738393
"MFCompressC -1,t=1",GCA_004837865.1_BananaB_V1_genomic.fna,1.5296120528391095,299.0044271426257,266.83122624543245
"MFCompressC -1,t=1",GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.6486376284201905,221.55903982523807,190.2901065026696
"MFCompressC -1,t=1",GCA_000404065.3_Ptaeda2.0_genomic.fna,1.4478141609262027,181.20921112622506,165.7795819188283
"MFCompressC -2,t=1",GCA_004837865.1_BananaB_V1_genomic.fna,1.5156887255313867,233.35587213633548,207.9638845042107
"MFCompressC -2,t=1",GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.6350894239032818,253.22707152553872,195.5395238880736
"MFCompressC -2,t=1",GCA_000404065.3_Ptaeda2.0_genomic.fna,1.4369688117594404,191.05450683896427,176.43987525454943
"MFCompressC -3,t=1",GCA_004837865.1_BananaB_V1_genomic.fna,1.4675711273295875,420.27495742354654,322.9840793679932
"MFCompressC -3,t=1",GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.6019786546244033,387.876071008476,263.3658686109033
"MFCompressC -3,t=1",GCA_000404065.3_Ptaeda2.0_genomic.fna,1.3281912628166763,332.1444156748797,236.0746822399913
"MFCompressC -1,t=1",GCF_000008865.2_ASM886v2_genomic.fna,1.8293019581536778,325.6969606030248,277.1513431689696
"MFCompressC -1,t=1",GCF_000006565.2_TGA4_genomic.fna,1.884433862248973,257.4355339016675,236.23231617926587
"MFCompressC -1,t=1",GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.6681483666413555,210.57943969988136,177.6843230550207
"MFCompressC -1,t=1",GCF_000001405.40_GRCh38.p14_genomic.fna,1.6546596616208922,215.53779397323572,182.41544627191416
"MFCompressC -2,t=1",GCF_000008865.2_ASM886v2_genomic.fna,1.8366794797675106,277.1513431689696,259.4983913747678
"MFCompressC -2,t=1",GCF_000006565.2_TGA4_genomic.fna,1.8880969391334588,236.6818543641931,199.96956926180164
"MFCompressC -2,t=1",GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.6531537620963281,233.5672093908793,182.99760122631196
"MFCompressC -2,t=1",GCF_000001405.40_GRCh38.p14_genomic.fna,1.6418789651033188,226.57158996667005,187.76766074634125
"MFCompressC -3,t=1",GCF_000008865.2_ASM886v2_genomic.fna,1.839092991336814,761.7248699198115,582.5474092086623
"MFCompressC -3,t=1",GCF_000006565.2_TGA4_genomic.fna,1.8799818758191522,441.2217285060884,308.08350273680344
"MFCompressC -3,t=1",GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.6225154345328885,370.3769935742076,242.77910938075965
"MFCompressC -3,t=1",GCF_000001405.40_GRCh38.p14_genomic.fna,1.6004070430520565,382.4804747645335,253.92552301904968
"MFCompressC -1,t=1",sars-cov-2_ncbi-620k.fa,0.04139743587438737,72.14797200434536,77.0231686523929
"MFCompressC -2,t=1",sars-cov-2_ncbi-620k.fa,0.041552105722846074,101.42490584507915,73.1999014847704
"MFCompressC -3,t=1",sars-cov-2_ncbi-620k.fa,0.04785908406460851,192.30609045678156,102.79968899743673
ennaf --level 1 --fasta,GCA_004837865.1_BananaB_V1_genomic.fna,1.8414734680142921,4.347188415125106,1.8029813703283848
ennaf --level 1 --fasta,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.842421885715128,4.120053890970623,1.7339550794233336
ennaf --level 1 --fasta,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.8574772253568055,3.8961241327664675,1.7217602454979961
ennaf --level 9 --fasta,GCA_004837865.1_BananaB_V1_genomic.fna,1.7796404382766446,44.78405392632338,3.666062119667716
ennaf --level 9 --fasta,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.8626963849203952,36.48098830665292,2.8803014835474765
ennaf --level 9 --fasta,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.8954945415923703,19.5459449007889,2.053047447206282
ennaf --level 15 --fasta,GCA_004837865.1_BananaB_V1_genomic.fna,1.7519087738063732,271.96972315086833,4.106790899081321
ennaf --level 15 --fasta,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.8450589484556554,204.79860625145855,2.3062791360008688
ennaf --level 15 --fasta,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.8670125592538396,121.10069232720701,1.6368831757108964
ennaf --level 19 --fasta,GCA_004837865.1_BananaB_V1_genomic.fna,1.5722630756320775,672.3417695586232,1.5826169806215822
ennaf --level 19 --fasta,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.7171012181081307,497.5483052092596,1.5811088922067809
ennaf --level 19 --fasta,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.6443005620424869,284.1368784851418,1.3678095330088609
ennaf --level 22 --fasta,GCA_004837865.1_BananaB_V1_genomic.fna,1.5031617552088548,1070.6604205168373,2.0433788863721696
ennaf --level 22 --fasta,GCA_021556685.1_UTH_Rnor_SHRSP_BbbUtx_1.0_genomic.fna,1.6968442452656642,783.1159316588517,1.625264457402674
ennaf --level 22 --fasta,GCA_000404065.3_Ptaeda2.0_genomic.fna,1.3608732491061502,652.9895158865313,1.4597967238252463
ennaf --level 1 --fasta,GCF_000008865.2_ASM886v2_genomic.fna,1.9664399733440427,5.295885538260566,3.5305903588403775
ennaf --level 1 --fasta,GCF_000006565.2_TGA4_genomic.fna,1.997385545854888,4.570304880093631,2.322613955457419
ennaf --level 1 --fasta,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.8471325944485302,4.1742659455433575,1.6332706602866036
ennaf --level 1 --fasta,GCF_000001405.40_GRCh38.p14_genomic.fna,1.8308235441273206,4.2203895394153665,1.6288697477417238
ennaf --level 9 --fasta,GCF_000008865.2_ASM886v2_genomic.fna,2.0435155853498155,82.08622584303878,2.647942769130283
ennaf --level 9 --fasta,GCF_000006565.2_TGA4_genomic.fna,2.115768609749518,54.91858159194478,4.420458818451217
ennaf --level 9 --fasta,GCF_000001405.40_GRCh38.p14_genomic.fna,1.8853918640026321,34.24369277582395,3.052633654085823
ennaf --level 9 --fasta,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.9050208748180517,36.93789717352352,3.1398083886402026
ennaf --level 15 --fasta,GCF_000008865.2_ASM886v2_genomic.fna,2.04076596157835,257.73309619534757,2.647942769130283
ennaf --level 15 --fasta,GCF_000006565.2_TGA4_genomic.fna,2.103579291957579,324.1170313325418,6.518303681445015
ennaf --level 15 --fasta,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.8818643222083054,205.35487458094326,1.7996076334486732
ennaf --level 15 --fasta,GCF_000001405.40_GRCh38.p14_genomic.fna,1.8626655235542233,195.93746057485833,1.793553270031788
ennaf --level 19 --fasta,GCF_000008865.2_ASM886v2_genomic.fna,1.9330250539518339,728.1842615108279,1.7652951794201888
ennaf --level 19 --fasta,GCF_000006565.2_TGA4_genomic.fna,2.061216012178529,990.1827753330725,2.6223060787422474
ennaf --level 19 --fasta,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.7718805945203295,488.0390159041079,1.5762408409167517
ennaf --level 19 --fasta,GCF_000001405.40_GRCh38.p14_genomic.fna,1.7504410473997896,472.1746066183519,1.4896373152601243
ennaf --level 22 --fasta,GCF_000008865.2_ASM886v2_genomic.fna,1.933219942539642,1200.4007220057283,1.7652951794201888
ennaf --level 22 --fasta,GCF_000006565.2_TGA4_genomic.fna,2.054071591713117,1229.5618588068292,2.247690924636212
ennaf --level 22 --fasta,GCF_009914755.1_T2T-CHM13v2.0_genomic.fna,1.7407935081795738,766.2336431135458,1.6031715889525155
ennaf --level 22 --fasta,GCF_000001405.40_GRCh38.p14_genomic.fna,1.7101907680777468,731.328082908646,1.5510193553864209
ennaf --level 1 --fasta,sars-cov-2_ncbi-620k.fa,0.02589691078007765,2.3186522343644014,1.3272578174267309
ennaf --level 9 --fasta,sars-cov-2_ncbi-620k.fa,0.013158064525677608,3.71228621789569,1.3145135935346564
ennaf --level 15 --fasta,sars-cov-2_ncbi-620k.fa,0.01164346321857767,21.529773237674263,1.2776084451805223
ennaf --level 19 --fasta,sars-cov-2_ncbi-620k.fa,0.012036300096783714,25.77598933571501,1.1188366558584206
ennaf --level 22 --fasta,sars-cov-2_ncbi-620k.fa,0.010132594269848257,76.29515486255812,0.9730745950928127

